Carbon, Cost and Capacity: Multi-objective Charging of Electric Buses

The public transport sector is in the process of decarbonizing by electrifying its bus fleets. This results in challenges if the high electricity demand resulting from battery charging demand is confronted with limited grid capacity and high synchronicity at bus charging sites. In this paper, we explore multi-objective scheduling for bus charging sites to minimize the emissions associated with charging processes and to aid the operation of the electricity grid by mitigating peak consumption. In particular, we discuss and validate optimization approaches for those objectives, as well as their weighted combination, based on data from a real-life bus charging site in the Netherlands. The simulation results show that compared to uncontrolled charging, power peaks can be reduced by up to 57%, while time-of-use emissions associated with the charging of electric buses are also reduced significantly. Furthermore, by using a synthetic baseload, we illustrate the flexibility potential offered by bus charging sites, and advocate that such sites should share a grid connection with other high-load assets.

==> baseload.csv <==
0
1.15
1.0375
1.0
1.025
1.0375
1.1125
1.0
0.8875
0.8375
0.6
0.55
0.45
0.4375
0.425
0.3625
0.325
0.3625
0.4125
0.4
0.5125
0.5375
0.425
0.35
0.375
0.375
0.3875
0.3125
0.275
0.25
0.275
0.2625
0.2625
0.2125
0.1625
0.075
0.05
0.05
0.0125
0.0375
0.075
0.0625
0.0125
0.0125
0.0
0.0125
0.0
0.0
0.0
0.0125
0.0125
0.0
0.0
0.025
0.0875
0.0125
0.025
0.2625
0.475
0.6375
0.775
0.7625
0.5
0.1125
0.075
0.0875
0.0
0.0125
0.0125
0.05
0.525
0.35
0.3875
0.75
1.325
1.1875
1.2
1.5
1.4375
1.2125
1.0625
1.1875
1.275
1.45
1.525
1.75
1.8625
1.875
1.925
1.95
2.1625
2.3375
2.3875
2.2125
1.85
1.6625
1.7125
1.1875
0.9875
1.1875
1.225
1.275
1.35
1.2625
1.0125
0.8375
0.7
0.5
0.375
0.375
0.3375
0.3375
0.35
0.375
0.3875
0.425
0.4375
0.4125
0.3625
0.325
0.3375
0.35
0.35
0.3125
0.325
0.325
0.275
0.25
0.2125
0.2125
0.125
0.1
0.0625
0.0375
0.0625
0.0125
0.0125
0.075
0.0125
0.0
0.0
0.0125
0.0
0.0
0.1125
0.0
0.0125
0.0
0.0125
0.1
0.15
0.0
0.0
0.025
0.125
0.2
0.4875
0.7125
0.7375
0.65
0.375
0.4
0.0375
0.0125
0.0
0.0
0.0125
0.2
0.25
0.3
0.5
0.8375
1.35
1.5125
1.4875
1.65
1.45
1.5375
1.7125
1.7875
1.625
1.7125
1.7875
1.85
1.65
1.65
1.675
1.675
1.5875
1.825
1.9125
1.975
1.9875
1.875
1.9125
1.6375
1.6125
1.625
1.4125
1.4125
1.4
1.3
1.2375
1.2375
1.1375
1.0
0.975
0.9875
0.825
0.775
0.7875
0.8125
0.85
0.875
0.8875
0.925
0.9125
0.925
1.0
1.0
0.9125
0.875
0.825
0.675
0.5
0.4125
0.35
0.325
0.2875
0.275
0.5875
0.4
0.4125
0.05
0.025
0.025
0.125
0.1
0.0125
0.0
0.0125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0125
0.075
0.1625
0.2625
0.275
0.2875
0.1375
0.0625
0.0
0.0
0.0
0.0
0.0
0.1125
0.85
0.9625
1.1625
1.2625
1.425
1.425
1.5875
1.5
1.375
1.475
1.9
1.8375
1.9375
1.8375
1.825
1.8125
1.575
1.7625
1.625
1.675
1.625
1.5625
1.3875
1.325
1.1875
1.0875
1.175
1.2375
1.1125
0.85
0.95
0.9625
0.95
0.9
0.875
0.8875
0.7875
0.6375
0.5625
0.5625
0.55
0.6
0.625
0.575
0.425
0.325
0.325
0.4
0.425
0.4375
0.4
0.35
0.3125
0.3125
0.2875
0.2875
0.325
0.2375
0.375
0.5
0.6125
0.575
0.4625
0.0625
0.0125
0.025
0.0375
0.15
0.1
0.025
0.0375
0.175
0.1375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.05
0.0125
0.2
0.4375
0.425
0.4375
0.1375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0125
0.5125
0.9375
1.05
1.0375
1.25
1.25
1.2625
1.25
1.675
1.775
1.875
1.9
1.9625
1.9875
2.025
1.8375
1.875
2.0125
2.1875
2.15
2.1125
2.125
2.0125
1.775
1.6625
1.5
1.4125
1.5625
1.5875
1.575
1.575
1.5375
1.3625
1.1375
0.8375
0.775
0.825
0.8375
0.8375
0.65
0.575
0.5875
0.6375
0.6
0.625
0.5625
0.575
0.525
0.5125
0.525
0.4
0.225
0.2375
0.225
0.225
0.2125
0.1375
0.1125
0.0875
0.0375
0.025
0.025
0.0
0.0
0.05
0.2125
0.1625
0.125
0.1125
0.0125
0.05
0.2375
0.2625
0.0125
0.0
0.0
0.025
0.125
0.0375
0.0
0.1125
0.5125
0.25
0.25
0.3125
0.3125
0.35
0.1625
0.0
0.0
0.0
0.0
0.15
0.4125
0.1875
0.5375
1.0875
1.25
1.275
1.375
1.35
1.5875
1.825
1.7375
1.95
2.0125
2.025
1.9125
1.825
2.05
1.9125
1.7625
1.6125
1.85
1.8875
1.8
1.7375
1.975
1.975
1.8375
1.7
1.7
1.7375
1.6875
1.65
1.5875
1.3125
1.175
0.9375
1.0125
0.7
0.6375
0.4625
0.4875
0.475
0.45
0.425
0.425
0.4625
0.475
0.5375
0.45
0.425
0.425
0.4
0.4375
0.375
0.35
0.35
0.375
0.3125
0.3125
0.225
0.25
0.2125
0.1625
0.1
0.0375
0.0
0.025
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.05
0.0625
0.325
0.3
0.1625
0.1875
0.525
0.6625
0.7
0.5375
0.4875
0.2875
0.725
0.9
0.975
1.0625
1.225
0.875
0.95
0.725
0.6375
0.525
0.6
0.625
0.65
0.7125
0.8375
0.725
0.725
0.8125
0.825
0.925
1.0875
1.075
1.05
1.0125
1.0875
0.9625
1.05
0.9875
1.0125
0.925
0.9625
0.8875
0.925
0.875
0.9
0.8625
0.7625
0.675
0.625
0.65
0.675
0.675
0.6875
0.7375
0.7875
0.65
0.6375
0.6375
0.55
0.3875
0.3875
0.3625
0.3875
0.3375
0.3375
0.3
0.2625
0.2625
0.2
0.0875
0.0625
0.025
0.0125
0.0
0.0
0.0
0.0
0.0375
0.125
0.0875
0.0625
0.05
0.025
0.0125
0.0
0.0
0.0
0.025
0.0
0.0375
0.0375
0.175
0.1375
0.1125
0.1625
0.5625
0.4375
0.4375
0.975
0.8125
0.65
0.2375
0.2125
0.15
0.2375
0.2875
0.5125
0.55
0.6625
0.6625
0.7
0.875
0.95
0.825
0.375
0.425
0.3875
0.4
0.6375
0.6375
0.725
0.8625
0.9375
0.925
0.925
0.9625
0.925
0.975
1.075
1.025


==> baseloadrandom.csv <==
0
33747
84384
55260
62205
45805
85853
43740
96935
20549
55491
63409
41445
90304
63368
58085
45618
60440
26180
35723
22854
94274
69328
36862
82627
80304
81896
50660
95605
72690
81431
57233
99087
71991
72734
99226
39021
40577
28757
97438
57159
63408
29826
22572
63845
42409
57505
13891
13002
25299
80328
63665
79195
59812
57470
84809
68673
82026
95261
13514
21784
53652
12616
89154
74695
24720
79519
92739
26736
95541
67509
10155
57319
36317
86003
38614
79321
46116
94852
93315
36250
89006
30031
50905
33867
22406
87533
49687
36748
51943
93501
55063
88420
12444
31862
48837
98614
45136
27014
60668
25313
25034
13459
46169
25415
85563
39780
12095
53547
66513
82085
37574
85756
82370
19234
95988
66718
93860
33802
95574
16205
41031
30889
16294
93481
48601
19288
10248
68197
41831
90741
30563
55000
18412
78954
56746
99323
39887
64328
80524
89764
63631
89487
64936
98167
44794
85696
86679
48028
90273
53144
42218
18061
40915
31579
41540
16352
27362
39685
22900
55695
19151
43034
53485
87176
15884
14299
72124
21736
60761
29477
41392
23655
82561
47814
50285
99337
65265
49798
86193
14665
82271
63200
30804
31384
83163
41230
35459
74614
41803
79190
19205
73128
43427
99170
85769
25049
47650
41911
21578
15126
20488
99422
14229
53232
18112
20132
64077
78631
85885
70949
13509
51224
68596
15303
31851
27791
57049
27385
22359
84643
80477
37011
89141
39877
47329
13585
56478
70189
87272
55600
58398
17478
49487
97630
75857
94651
16322
83731
76383
59903
72996
22221
60739
55805
29833
84215
71003
78691
36584
40915
50997
54663
78782
45414
35478
20324
52452
45125
84729
21716
80361
98848
40938
85616
52168
98889
81759
85329
53095
38561
10722
34507
80525
87086
10978
20949
32421
95278
49366
41097
70934
99336
36692
69877
53591
10164
52598
29712
45994
65654
83304
51539
77253
65280
59181
91112
88713
16808
21655
78238
22882
91303
99108
76731
38440
78471
68606
92064
75274
58683
67770
40253
76367
25539
79715
59241
62272
44679
71684
68678
90380
34398
14487
28104
19432
86524
10649
52631
48851
55697
96175
42904
55958
26713
22513
56204
91257
17135
18349
30384
91530
87175
48112
42735
84704
35068
69113
90335
78037
75461
10410
88844
27584
49631
45151
47701
31603
72472
25421
37597
17736
40920
78777
39390
66874
60915
60594
75963
74508
26716
86886
53454
80589
51018
22211
42200
70245
38290
90065
13092
87371
82063
37371
89116
82210
65227
93383
96676
80389
27400
29528
28898
36328
32547
33675
75243
30553
34913
27981
75216
65830
46364
79189
84944
33065
21940
65785
47360
66211
24268
91441
33477
70639
24202
34019
78716
38209
38914
83518
31091
56433
91794
49651
47806
91251
91937
39123
70966
19579
71978
57585
61675
90559
57717
70334
54028
17833
47932
51059
28990
27537
99753
23045
19019
78966
25466
23250
41398
32887
75783
66553
77057
29948
86375
79596
46724
69286
96784
55506
18987
51739
74441
61742
41858
76813
26550
61902
10140
82505
42117
92230
68234
43575
64739
83876
55413
34000
65607
27276
21293
47844
22805
38709
36490
61790
60319
86771
94130
79154
22615
34324
37860
69261
65676
87386
54983
82773
64153
90589
13847
97503
77411
26608
32520
31042
78434
60444
16049
35432
21645
38893
44106
67265
91346
76672
83649
15883
19729
61787
28728
88710
96415
86125
32293
43068
64805
67593
66577
16320
31122
70037
48312
72243
94774
13507
26644
39080
89446
25450
26448
42132
87291
50427
52175
92995
93511
42252
33256
69037
49598
73921
72596
79870
44762
43452
55841
58988
71926
13746
68197
93077
29852
77603
12506
83909
13675
50001
15856
95200
61511
54914
73286
85113
91593
69492
26555
43415
99350
83729
39950
46452
40944
95709
28298
52154
36562
20493
84335
44548
11305
70858
98933
35182
16478
40854
67257
71201
12833
26842
50079
32692
52699
35317
67214
49075
18427
70271
23897
45117
27493
84732
59635
70405
48126
49508
83394
59181
98440
33851
26466
24154
38571
73503
79664
24951
89217
95940
83342
99003
46074
23446
81866
10456
71604
48613
89247
81770
66215
20184
69918
29199
31438
72213
20196
82958
72402
60284
48838
49718
88660
50349
91919
15471
69426
98347
24233
48631
39134
34916
65519
99785
74895
41319
51466
37346
12252
94060
37284
43065
25278
53167
81607
31640


==> combinedbaseload.csv <==
85.534
56.2975
63.205
46.83
86.89049999999999
44.8525
97.935
21.4365
56.3285
64.009
41.995
90.754
63.8055
58.51
45.9805
60.765
26.5425
36.1355
23.253999999999998
94.7865
69.8655
37.287
82.97699999999999
80.679
82.271
51.0475
95.9175
72.965
81.681
57.507999999999996
99.3495
72.2535
72.9465
99.3885
39.096000000000004
40.626999999999995
28.807000000000002
97.4505
57.1965
63.483000000000004
29.8885
22.5845
63.8575
42.409
57.517500000000005
13.891
13.002
25.299
80.3405
63.6775
79.195
59.812
57.495
84.8965
68.6855
82.051
95.5235
13.988999999999999
22.421499999999998
54.427
13.378499999999999
89.654
74.80749999999999
24.794999999999998
79.60650000000001
92.739
26.7485
95.5535
67.559
10.68
57.669000000000004
36.7045
86.753
39.939
80.5085
47.316
96.352
94.7525
37.4625
90.0685
31.2185
52.18
35.317
23.930999999999997
89.283
51.549499999999995
38.623
53.867999999999995
95.45100000000001
57.225500000000004
90.75750000000001
14.831500000000002
34.0745
50.687000000000005
100.2765
46.8485
28.2015
61.655499999999996
26.5005
26.259
14.734
47.519
26.6775
86.5755
40.6175
12.795
54.047
66.888
82.46
37.9115
86.0935
82.72
19.609
96.3755
67.143
94.2975
34.2145
95.9365
16.529999999999998
41.3685
31.239
16.644000000000002
93.7935
48.926
19.613
10.523
68.447
42.0435
90.9535
30.688
55.1
18.4745
78.99149999999999
56.8085
99.3355
39.8995
64.403
80.5365
89.764
63.631
89.4995
64.936
98.167
44.906499999999994
85.696
86.6915
48.028
90.2855
53.244
42.368
18.061
40.915
31.604
41.665
16.552
27.8495
40.3975
23.6375
56.345
19.526
43.434
53.5225
87.1885
15.884
14.299
72.1365
21.936
61.011
29.777
41.892
24.4925
83.911
49.3265
51.772499999999994
100.98700000000001
66.715
51.3355
87.9055
16.4525
83.896
64.91250000000001
32.591499999999996
33.234
84.813
42.879999999999995
37.134
76.289
43.390499999999996
81.015
21.1175
75.103
45.4145
101.045
87.6815
26.6865
49.262499999999996
43.536
22.9905
16.5385
21.887999999999998
100.722
15.4665
54.4695
19.249499999999998
21.132
65.05199999999999
79.6185
86.71000000000001
71.724
14.2965
52.0365
69.446
16.178
32.7385
28.716
57.9615
28.310000000000002
23.359
85.643
81.3895
37.886
89.96600000000001
40.552
47.829
13.9975
56.828
70.514
87.5595
55.875
58.9855
17.878
49.8995
97.67999999999999
75.882
94.676
16.447
83.83099999999999
76.3955
59.903
73.0085
22.221
60.739
55.805
29.833
84.215
71.003
78.691
36.584
40.915
50.997
54.6755
78.857
45.5765
35.740500000000004
20.599
52.7395
45.2625
84.7915
21.716
80.361
98.848
40.938
85.616
52.280499999999996
99.73899999999999
82.7215
86.49149999999999
54.3575
39.986
12.147
36.0945
82.025
88.461
12.453
22.849
34.2585
97.2155
51.2035
42.922000000000004
72.7465
100.911
38.4545
71.502
55.266
11.789
54.1605
31.0995
47.319
66.8415
84.39150000000001
52.714
78.4905
66.3925
60.031
92.062
89.6755
17.758
22.555
79.113
23.7695
92.09049999999999
99.7455
77.2935
39.0025
79.021
69.20599999999999
92.689
75.849
59.108
68.095
40.578
76.76700000000001
25.964000000000002
80.1525
59.641
62.622
44.9915
71.9965
68.96549999999999
90.66749999999999
34.723000000000006
14.7245
28.479
19.932
87.1365
11.223999999999998
53.0935
48.9135
55.709500000000006
96.2
42.941500000000005
56.108
26.813000000000002
22.538
56.2415
91.432
17.2725
18.349
30.384
91.53
87.175
48.112
42.735
84.704
35.168
69.163
90.3475
78.23700000000001
75.8985
10.835
89.2815
27.7215
49.631
45.151
47.701
31.603
72.472
25.421
37.597
17.7485
41.432500000000005
79.7145
40.44
67.91149999999999
62.165
61.844
77.2255
75.758
28.391000000000002
88.661
55.329
82.489
52.9805
24.1985
44.225
72.08250000000001
40.165
92.0775
15.2795
89.521
84.1755
39.496
91.1285
83.985
66.8895
94.883
98.0885
81.9515
28.987499999999997
31.102999999999998
30.473
37.865500000000004
33.909499999999994
34.8125
76.0805
31.328
35.738
28.8185
76.0535
66.48
46.939
79.7765
85.5815
33.665
22.565
66.3475
47.935
66.736
24.7805
91.96600000000001
33.876999999999995
70.86399999999999
24.439500000000002
34.244
78.94099999999999
38.4215
39.051500000000004
83.6305
31.1785
56.4705
91.819
49.676
47.806
91.251
91.987
39.335499999999996
71.12849999999999
19.704
72.09049999999999
57.597500000000004
61.724999999999994
90.7965
57.9795
70.3465
54.028
17.833
47.957
51.184
29.0275
27.537
99.8655
23.5575
19.269
79.216
25.7785
23.5625
41.748000000000005
33.0495
75.783
66.553
77.057
29.948
86.525
80.0085
46.9115
69.8235
97.87150000000001
56.756
20.261999999999997
53.114
75.791
63.329499999999996
43.683
78.5505
28.5
63.914500000000004
12.165000000000001
84.41749999999999
43.942
94.28
70.14649999999999
45.337500000000006
66.3515
85.726
57.3005
35.8
67.3445
29.251
23.268
49.6815
24.505
40.409000000000006
38.2275
63.4775
61.969
88.3585
95.4425
80.329
23.5525
35.3365
38.56
69.8985
66.13850000000001
87.87349999999999
55.458
83.223
64.578
91.014
14.3095
97.978
77.9485
27.058
32.945
31.467000000000002
78.834
60.8815
16.424
35.782000000000004
21.995
39.268
44.4185
67.5775
91.571
76.922
83.8615
16.0455
19.829
61.8245
28.728
88.735
96.415
86.125
32.293
43.068
64.805
67.593
66.577
16.32
31.122
70.04950000000001
48.312
72.243
94.774
13.507
26.644
39.08
89.446
25.45
26.448
42.132
87.341
50.4895
52.5
93.295
93.67349999999999
42.4395
33.781
69.6995
50.298
74.4585
73.0835
80.1575
45.487
44.352
56.816
60.0505
73.151
14.621
69.147
93.80199999999999
30.4895
78.128
13.106
84.534
14.325000000000001
50.713499999999996
16.6935
95.925
62.236000000000004
55.7265
74.111
86.038
92.68050000000001
70.56700000000001
27.605
44.4275
100.4375
84.6915
41.0
47.439499999999995
41.956500000000005
96.634
29.260499999999997
53.041500000000006
37.486999999999995
21.368
85.235
45.4105
12.067499999999999
71.533
99.558
35.832
17.153000000000002
41.528999999999996
67.9445
71.93849999999999
13.6205
27.491999999999997
50.7165
33.3295
53.248999999999995
35.7045
67.6015
49.4375
18.8145
70.6085
24.234499999999997
45.416999999999994
27.755499999999998
84.9945
59.835
70.4925
48.1885
49.533
83.40650000000001
59.181
98.44
33.851
26.466
24.1915
38.696
73.5905
79.7265
25.001
89.242
95.9525
83.342
99.003
46.074
23.471
81.866
10.4935
71.6415
48.788
89.3845
81.8825
66.3775
20.7465
70.3555
29.6365
32.413
73.0255
20.846
83.1955
72.6145
60.434
49.0755
50.005500000000005
89.1725
50.898999999999994
92.58149999999999
16.1335
70.126
99.222
25.183
49.456
39.509
35.340999999999994
65.90650000000001
100.185
75.5325
41.956500000000005
52.191
38.208499999999994
13.1895
94.985
38.208999999999996
44.027499999999996
26.203
54.142
82.682
32.665


==> cost_data.csv <==
wf,flat_cost,cotwocost,peak_size
0.0,35146098.559991814,4891653.939970423,553.0
0.1,32269831.000445,4894757.415829647,523.0
0.3,29669221.046724822,4926892.831556925,521.5133332377927
0.5,28257198.32547032,4963495.408078071,481.8959996523357
0.7,27091166.325625375,5016751.31268231,434.0
0.9,26450571.889871553,5077885.957390024,418.76
1.0,26049978.069942445,5103573.701021748,415.65333307363926
2.0,24640483.34113867,5247705.849080124,371.1535483731978
4.0,24434222.134836525,5450688.371161727,320.91161276615975
6.0,24298949.67080411,5495585.712302417,308.6945830884809
8.0,24221975.646151222,5529270.382750799,299.29124975425094
10.0,24138960.221415274,5546858.194050003,291.49817298709826
inf,23840213.68546936,5601434.803811176,272.0487499948633


==> cost_data_random_baseload.csv <==
wf,flat_cost,cotwocost,peak_size
0.0,129819778.662307,11135569.691970328,919.096
0.1,122348872.09643139,11147763.615075447,816.24
0.3,117743742.88412149,11191084.968359072,764.455999999986
0.5,115584451.92511041,11253475.65876609,712.04
0.7,114341272.66788283,11309655.534034196,687.496
0.9,113461707.58410744,11364987.45854766,676.8525756580974
1.0,113141615.53471708,11380835.602061056,662.952
2.0,111383109.59797059,11563150.428936949,577.5170666589362
4.0,110727338.05279426,11691102.865803866,551.8671999999984
6.0,110545486.57268536,11743249.23975815,542.039422222221
8.0,110563245.97586304,11788425.70072187,537.1255333219226
10.0,110550778.64398076,11803239.232707275,534.1771999969767
inf,110423934.49576251,11859442.857688595,522.3838666645158


==> power_profiles.csv <==
97,71.65,70.94250000000162,61.739848483354045,51.78956521771496,47.565962699722455,45.6200346575745,44.3023358621273,42.4986164515018,41.98220147731936,41.87897435992563,41.79884615479228,41.7507692307016,41.56699999971017
98,71.5,64.0,58.40651510224126,49.78956512858596,45.51329503586573,43.785491326014565,43.30233586212731,41.9986164515018,41.73220147731936,41.71230769325896,41.67384615479228,41.650769230701606,41.56699999971017
99,65.87,64.1,55.88601771014431,48.663115244133344,45.51329503586573,43.78549132601457,43.30233586212732,41.99861645150181,41.73220147731937,41.71230769325896,41.67384615479228,41.650769230701606,41.56699999971017
100,64.15,62.9900000000031,54.21935104347758,47.66311524413333,44.79900932158,43.229935770459,42.8023358621273,41.7486164515018,41.60720147731936,41.62897435992563,41.61134615479228,41.6007692307016,41.56699999971017
101,64.45,64.45,55.88601771014432,48.66311524413332,45.51329503586574,43.785491326014565,43.30233586212731,41.9986164515018,41.73220147731936,41.71230769325896,41.67384615479229,41.650769230701606,41.56699999971017
102,61.829999999999984,62.98999999999688,54.219351043477616,47.66311524413334,44.79900932158,43.22993577045901,42.80233586212731,41.7486164515018,41.60720147731936,41.62897435992563,41.61134615479228,41.6007692307016,41.56699999971017
103,56.05,56.05,50.88601771014429,45.66311524413332,43.37043789300854,42.11882465934791,41.80233586212731,41.2486164515018,41.35720147731936,41.46230769325896,41.48634615479227,41.50076923070161,41.56699999971017
104,51.00000000000001,44.16333333333555,42.552684376810994,40.663115244133344,39.79900932158001,39.34104688157013,39.30233586212732,39.9986164515018,40.73220147731936,41.0456410265923,41.17384615479228,41.25076923333908,41.56699999971017
105,41.71,39.16333333333542,40.88601771014432,39.66311524413333,39.08472360729427,38.78549132601457,38.8023358621273,39.7486164515018,40.60720147731936,40.96230769325896,41.11134615479228,41.2007692307016,41.56699999971017
106,32.280000000000015,34.16333333332905,39.2193510434776,38.66311524413335,38.37043789300857,38.22993577045901,38.30233586212732,39.4986164515018,40.48220147731936,40.87897435992563,41.04884615479228,41.150769230701606,41.56699999971017
107,23.77,23.77,32.552684376811,34.66311524413335,35.51329503586574,36.00771354823681,36.30233586212729,38.4986164515018,39.98220147731936,40.54564102659229,40.79884615479228,40.9507692307016,41.56699999971017
108,16.75,16.75,27.552684376810987,31.663115244133337,33.37043789300856,34.34104688157012,34.80233586212731,37.7486164515018,39.60720147731936,40.29564102659229,40.61134615479228,40.8007692307016,41.56699999971017
109,9.2,10.450000000002955,22.552684376811,28.663115244133348,31.22758075015143,32.67438021490348,33.30233586212732,36.9986164515018,39.23220147731936,40.04564102659229,40.42384615479228,40.650769230701606,41.56699999971017
110,8.95,8.95,20.886017710144312,27.663115244133348,30.51329503586573,32.118824659347894,32.80233586212732,36.7486164515018,39.10720147731936,39.96230769325896,40.36134615479229,40.60076923070161,41.56699999971017
111,8.8,8.8,12.552684376810976,22.663115244133355,26.94186646443713,29.34104688157011,30.302335862127297,35.4986164515018,38.48220147731937,39.54564102659229,40.04884615479228,40.3507692307016,41.56699999971017
112,4.500000000000012,4.500000000000012,7.552684376810999,19.66311524413329,24.79900932158001,27.67438021490346,28.80233586212732,34.7486164515018,38.10720147731936,39.29564102659231,39.86134615479228,40.20076923070161,41.56699999971017
113,9.15,9.15,10.886017710144325,21.66311524413341,26.22758075015141,28.78549132601457,29.8023358621273,35.2486164515018,38.35720147731937,39.46230769325896,39.98634615479228,40.3007692307016,41.56699999971017
114,9.1,9.1,9.219351043477593,20.663115244133344,25.51329503586573,28.22993577045901,29.302335862127315,34.99861645150181,38.23220147731937,39.37897435992563,39.92384615479228,40.25076923070161,41.56699999971017
115,9.55,9.55,10.88601771014429,21.663115244133355,26.227580750151407,28.78549132601457,29.802335862127297,35.2486164515018,38.35720147731936,39.46230769325896,39.98634615479227,40.3007692307016,41.56699999971017
116,9.65,9.65,14.21935104347764,23.66311524413336,27.656152178722856,29.896602437125686,30.802335862127286,35.7486164515018,38.60720147731936,39.62897435992563,40.11134615479228,40.400769230701606,41.56699999971017
117,16.7,15.449999999997043,24.219350995708066,29.663115147559196,31.941866395476847,33.22993570592452,33.80233580524504,37.24861639982862,39.35720147731936,40.12897435992562,40.48634615479228,40.70076923070161,41.56699999971017
118,8.9,16.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,34.85055346924147
119,16.5,20.942499999994908,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.612400440359643,27.781115614839287,29.74546938951267,34.85055346924147
120,16.5,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.86240042770806,27.968615614839287,29.89546938951268,34.85055346924147
121,9.05,9.05,9.05,9.05,9.05,9.05,9.05,9.05,19.51665634460733,24.350370650232925,28.406115614839283,30.245469381457895,34.85055346924147
122,8.75,8.75,8.75,8.75,8.75,8.75,8.75,10.07076181509921,20.64165634460733,25.100370650232925,28.96861556052106,28.397569073836216,34.85055346924147
123,8.6,8.6,8.6,8.6,8.6,8.6,8.6,8.6,21.89165634460733,25.93370398356626,27.754296686447876,28.897569073836216,34.85055346924147
124,8.5,8.5,8.5,8.5,8.5,8.5,8.5,9.267157351610363,23.01665634460733,26.683703983566257,28.316796686447876,29.34756907383622,34.85055346924147
125,8.6,8.6,8.6,8.6,8.6,8.6,8.6,12.517157351610363,24.64165634460733,27.76703731689959,29.129296686447876,29.997569073836218,34.85055346924147
126,1.05,1.05,1.05,1.05,1.05,1.05,3.554577270837231,15.017157351610368,25.89165634460733,28.60037065023292,29.754296686447876,30.497569073836218,34.85055346924147
127,1.05,1.05,1.05,1.05,1.05,1.148404560531222,5.803985200615858,20.51715735161037,28.64165634460733,30.433703983566257,31.129296686447876,31.59756907383622,34.85055346924147
128,0.85,0.85,0.85,0.85,10.507010154846377,8.926182338308996,12.80398520061586,24.017157351610365,30.39165634460733,31.600370650232925,32.00429668644787,32.297569073836215,34.85055346924147
129,7.319999999999988,7.585000000003356,7.397398624157853,9.649741456646746,21.935581583417807,17.81507122719789,20.803985200615852,28.017157351610365,32.391656344607334,32.933703983566254,33.00429668644787,33.09756907383622,34.85055346924147
130,23.08,23.08,23.08,21.64974145664674,30.507010154846373,24.48173789386456,26.80398520061586,31.01715735161037,33.891656344607334,33.933703983566254,33.75429668644787,33.69756907383621,34.85055346924147
131,30.2,30.2,30.2,30.2,43.36415299945208,34.481737893864555,35.803985200615855,35.517157351610365,36.14165634460734,35.43370398356626,34.87929668644787,34.59756907383622,34.85055346924147
132,30.2,30.2,30.2,30.2,31.25619720094616,34.481737893864555,35.803985200615855,35.517157351610365,36.14165634460733,35.43370398356626,34.87929668644787,34.59756907383622,34.85055346924147
133,30.05,30.05,30.05,35.74605347307171,37.68476862951759,39.48173789386456,40.303985200615855,37.767157351610365,37.26665634460733,36.183703983566254,35.44179668644787,35.047569073836215,34.85055346924147
134,30.15,30.15,35.14166666786573,42.7460534730717,42.68476862951759,43.37062678275344,43.80398520061585,39.517157351610365,38.14165634460733,36.76703731689959,35.87929668644787,35.397569073836216,34.85055346924147
135,30.3,30.3,38.47500000119906,44.74605347307171,44.11334005808902,44.48173789386456,44.803985200615855,40.017157351610365,38.39165634460733,36.933703983566254,36.00429668644787,35.49756907383622,34.85055346924147
136,30.25,30.25,43.47500000119906,47.74605347307171,46.25619720094616,46.148404560531226,46.303985200615855,40.767157351610365,38.76665634460734,37.18370398356626,36.19179668644787,35.647569073836216,34.85055346924147
137,30.05,30.05,50.141666667865735,51.74605347307171,49.11334005808902,48.37062678275345,48.303985200615855,41.767157351610365,39.26665634460733,37.51703731689959,36.44179668644787,35.84756907383621,34.85055345516688
138,30.05,30.05,53.47500000119906,53.74605347307171,50.54191148666045,49.48173789386456,49.303985200615855,42.267157351610365,39.51665634460733,37.683703983566254,36.56679668644787,35.94756907383621,34.36456502202129
139,30.0,51.30300000000034,63.47499997740873,59.74605347307171,54.82762577237474,52.81507122719789,52.303985200615855,43.767157351610365,40.26665634460733,38.18370398356626,36.94179668644787,36.24756907383622,34.36456502202129
140,30.05,51.30300000000032,62.433342229715336,59.74605347307171,54.82762577237474,52.81507122719789,52.303985200615855,43.767157351610365,40.26665634460733,38.183703983566254,36.94179668644787,36.24756907383622,34.364564997491314
141,58.27999999999997,56.3030000000004,64.10000889638201,60.74605347307171,55.54191148666045,53.37062678275345,52.803985200615855,44.017157351610365,40.39165634460733,38.26703731689959,37.00429668644787,36.297569073836215,32.401673807773726
142,60.0,66.30300000000034,67.43334222971534,62.74605347307171,56.97048291523189,54.48173789386456,53.803985200615855,44.517157351610365,40.64165634460733,38.43370398356626,37.12929668644787,36.397569073836216,32.401673807773726
143,112.5,91.30300000000037,75.76667556304866,67.74605347307171,60.54191148666045,57.25951567164234,56.30398520061585,45.767157351610365,41.26665632794276,38.850370650232925,37.44179668644787,36.647569073836216,32.401673807773726
144,112.55,96.30300000000032,77.43334222971534,68.74605347307171,61.25619720094616,57.8150712271979,56.80398520061586,46.017157351610365,41.37924729784112,38.933703983566254,37.50429668644787,36.69756907383621,32.401673807773726
145,112.55,101.30300000000032,79.10000889638201,69.74605347307171,61.97048291523187,58.37062678275344,57.30398520061585,46.267157351610365,41.50424729784112,39.01703731689959,37.56679668644787,36.74756907383622,32.401673807773726
146,112.5,96.30300000000034,77.43334222971534,68.74605347307171,61.25619720094616,57.81507122719788,56.803985200615855,46.017157351610365,41.37924729784112,38.933703983566254,37.50429668644787,36.69756907383622,32.401673807773726
147,112.5,91.30300000000034,75.76667556304866,67.74605347307171,60.54191148666045,57.259515671642326,56.303985200615855,45.76715736243429,41.25424729784112,38.85037065023292,37.44179668644787,36.647569073836216,32.401673807773726
148,97.65,81.30300000000031,72.43334222971532,65.74605347307171,59.11334005808904,56.148404560531226,55.30398520061585,45.267157351610365,41.00424729784112,38.683703983566254,37.31679668644787,36.54756907383622,32.401673807773726
149,96.48,81.30300000000028,72.43334222971534,65.74605347307171,59.11334005808902,56.14840456053122,55.30398520061586,45.267157351610365,41.00424729784112,38.683703983566254,37.31679668644787,36.54756907383622,32.401673807773726
150,76.20999999999998,81.30300000000031,72.43334222971535,65.74605347307171,59.11334005808902,56.14840456053122,55.303985200615855,45.267157351610365,41.00424729784112,38.683703983566254,37.31679668644787,36.547569073836215,32.401673807773726
151,65.94,76.30300000000028,70.76667556304865,64.74605347307171,58.39905434380331,55.59284900497566,54.80398520061586,45.017157351610365,40.87924729784112,38.600370650232925,37.25429668644787,36.49756907383622,32.401673807773726
152,61.05,71.30300000000032,69.100008896382,63.74605347307171,57.68476862951759,55.037293449420105,54.303985126805415,44.767157351610365,40.75424729784111,38.51703731689959,37.19179668644787,36.44756907383621,32.401673807773726
153,61.9,66.30299999999366,67.43334222971535,62.7460534730717,56.97048291523188,54.48173789386456,53.80398520061585,44.517157351610365,40.629247297841125,38.433703983566254,37.12929668644787,36.397569073836216,32.401673807773726
154,32.55,41.30300000000032,59.10000889638199,57.74605347307171,53.399054343803314,51.70396011608677,51.303985200615855,43.26715735161038,40.00424729784112,38.01703731689959,36.81679668644787,36.147569073836216,32.401673807773726
155,33.1,33.1,35.76667556304867,43.74605347307172,43.39905434380331,43.926182338309,44.30398520061586,39.76715735161036,38.25424729784112,36.850370650232925,35.94179668644787,35.44756907383622,32.401673807773726
156,33.05,33.05,33.05,35.74605347307171,37.68476862951759,39.48173789386455,40.303985200615855,37.76715735161036,37.25424729784112,36.18370398356626,35.44179668644787,35.047569073836215,32.401673807773726
157,32.0,32.0,32.0,32.0,32.0,34.48173789386456,35.803985200615855,35.517157351610365,36.12924729784112,35.43370398356626,34.87929668644787,34.59756907383622,32.401673807773726
158,30.45,30.45,30.45,29.649667899931995,30.45,28.926182338309,30.80398520061585,33.017157351610365,34.87924729784112,34.600370650232946,34.25429668644787,34.09756907383622,32.401673807773726
159,22.8,22.8,19.064065290824534,16.649741413318498,21.422199367171302,21.70396011608678,24.30398520061586,29.76715735161036,33.25424729784112,33.517037316899575,33.44179668644787,33.44756907386961,32.401673807773726
160,7.85,7.584999999996631,7.397398624157864,9.649739612939063,16.42219936717131,17.815071227197897,20.803985200615863,28.01715735161036,32.37924729784112,32.933703983566254,33.0042966864479,33.09756907383622,32.401673807773726
161,0.0,0.0,0.7307319097206744,5.649739516364448,13.565056510028455,15.592849004975662,18.803985200615852,27.017157351610365,31.87924729784112,32.600370650232925,32.75429668644787,32.89756907383624,32.401673807773726
162,0.05,0.05,0.05,0.05,8.565056510028459,11.70396011608678,15.30398520061586,25.26715735161037,31.00424729784112,32.01703731689958,32.316796686447866,32.547569073836215,32.401673807773726
163,0.05,0.05,0.05,0.05,3.56505644106723,7.815071227197893,11.80398520061586,23.51715735161036,30.12924729784112,31.433703983566247,31.879296686447876,32.19756907383621,32.401673807773726
164,0.2,0.2,0.2,0.2,0.2,2.815071227197888,7.303985200615853,21.26715735161036,29.00424729784112,30.68370393718569,31.31679664546306,31.747569073836207,32.401673807773726
165,2.1,2.1,2.1,2.1,2.1,2.1,2.803985200615861,19.017157351610365,27.87924729784112,29.933703983566254,30.754296686447876,31.29756907383621,32.401673807773726
166,1.4,1.4,1.4,1.4,1.4,1.4,1.4,16.517157351610365,26.62924720652809,29.100370650232914,30.129296686447876,30.79756907383621,32.401673807773726
167,9.05,9.05,9.05,9.05,9.05,9.05,9.05,15.76715735161037,26.25424729784112,28.85037065023292,29.941796686447884,30.647569073836227,32.40167373895196
168,18.0,18.0,18.0,18.0,18.0,18.0,18.0,18.0,25.39165634460733,28.26703731689959,29.50429668644788,30.29756907383621,32.401673807773726
169,20.3,20.3,20.3,20.3,20.3,20.3,20.3,20.3,24.01665634460733,27.35037065023292,28.81679668644788,29.747569073836225,32.401673807773726
170,19.75,19.75,19.75,19.75,19.75,19.75,19.75,19.75,23.39165634460733,26.933703983566257,28.504296686447876,29.497569073836218,32.401673807773726
171,19.8,19.8,19.8,19.8,19.8,19.8,19.8,19.8,22.89165634460733,27.3,28.25429668644788,29.29756907383622,32.401673807773726
172,21.0,21.0,21.0,21.0,21.0,21.0,21.0,21.0,21.76665634460733,27.31589743643739,28.5,28.84756907383622,32.401673807773726
173,13.25,16.799999999999997,20.75,20.75,20.75,20.75,20.75,20.75,20.75,26.482564103104053,28.25,28.34756907383622,32.401673807773726
174,12.35,12.35,19.85,19.85,19.85,19.85,19.85,19.85,20.01665634460733,26.149230719847708,29.112909090832304,30.87200000065087,34.85
175,19.25,19.25,19.25,23.30000004828736,26.75,26.75,26.75,26.75,26.75,26.75,28.862909090832304,30.67199995415564,37.46042222689515
176,34.75,34.75,34.75,34.75,35.157142891623536,36.955555581191945,36.90000003246189,38.07500001997913,39.99375002406927,40.87916668851854,41.321875022485166,41.45000003324298,41.40000002657753
177,35.1,35.1,35.1,35.1,35.1,36.4000000256364,36.4000000324619,37.82500001997913,39.86875002406927,40.79583335518521,41.259375022485166,41.400000033242975,41.40000002657753
178,31.99,35.8,35.8,35.8,35.8,35.844444393171656,35.89999993507621,37.57500001997913,39.74375002406927,40.712500021851874,41.196875022485166,41.34999993351404,41.399999946844936
179,36.1,39.79,43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6
180,44.5,44.5,48.19,52.0,52.0,52.0,52.0,52.0,52.0,52.0,52.0,52.0,52.0
181,44.95,59.95,59.95,60.39500004828729,62.89142860590924,62.65333336290688,62.57000004869275,62.19500001630422,62.00750003492716,61.94500004370376,61.91375004497034,61.8950000485457,61.82000003406967
182,37.5,48.53250000000162,58.25,60.0,60.74857139409076,60.98666663709312,61.06999995130725,61.44499998369578,61.63249996507284,61.69499995629624,61.72624995502966,61.74499995145428,61.819999965930336
183,67.7,68.53250000000158,67.7,71.83000001609584,72.93171429950654,73.45222223208016,73.72633333589013,69.95129032284504,71.74265618425014,67.7668750014308,67.54031250205831,67.40437500231201,67.35593749915483
184,67.23,67.8,68.07000000372322,69.83000001609581,71.50314287093506,72.34111112096902,72.72633333589013,69.45129032284504,67.88741146014688,67.60020833476415,67.41531250205831,67.30437500231201,67.35593749915483
185,75.58000000000001,68.65,71.40333333705664,71.83000001609582,72.93171429950652,73.45222223208015,73.72633333589013,69.95129032284504,68.13741146014688,67.7668750014308,67.54031250205831,67.40437500231201,67.35593749915483
186,69.35,69.35,69.73666667038995,70.8300000160958,72.2174285852208,72.89666667652457,73.22633333589013,69.70129032284504,68.01241146014688,67.68354166809748,67.47781250205831,67.35437500231201,67.35593749915483
187,82.8,73.5325000000016,73.06999998883019,72.83000001609581,73.64599994483108,74.00777778763567,74.2263333358901,70.20129032284504,68.26241146014688,67.85020833476415,67.60281250205831,67.45437500231202,67.3559374565676
188,76.35,75.21000000000001,76.35,76.35,76.35,74.35041666797338,73.22633333589013,69.70129032284504,68.01241146014688,67.68354166809748,67.47781250205831,67.35437500231201,66.76890046546077
189,81.83000000000001,74.9,79.3966666741131,82.69590908887528,76.79894182258587,73.23930555686226,72.22633333589013,69.20129032284504,67.76241146014688,67.5168750014308,67.35281250205831,67.25437500231202,66.76890046546077
190,88.58000000000001,88.58000000000001,88.58000000000001,77.69590908887528,73.22751325115729,70.46152777908449,69.72633333589013,67.95129032284504,67.13741146014688,67.10020833476415,67.04031250205831,67.00437500231202,66.76890046546077
191,89.35,89.35,84.39185185102471,73.69590908887528,70.37037036554884,68.23930555686226,67.72633333589013,66.95129032284504,66.63741146014688,66.7668750014308,66.79031250205831,66.80437500231201,66.76890046546077
192,87.25,87.25,79.39185185102468,70.69590908887528,67.86761069479451,66.5726388901956,66.22633333589013,66.20129032284504,66.26241146014688,66.5168750014308,66.60281250205831,66.65437500231201,66.76890046546077
193,86.02,86.02,76.05851851769133,68.6959090888753,66.4390392662231,65.4615277790845,65.22633333589013,65.70129032284504,66.01241146014688,66.35020833476415,66.47781250205831,66.55437500231201,66.76890046546077
194,79.75,79.75,72.725185184358,66.69590908887528,65.01046783765165,64.35041666797338,64.22633333589013,65.20129032284504,65.76241146014688,66.18354166809748,66.35281250205831,66.45437500231202,66.76890046546077
195,77.12,76.2400000000022,71.05851851769134,65.69590908887528,64.29618212336592,63.79486111241783,63.726333335890125,64.95129032284504,65.63741146014688,66.10020833476415,66.29031250205831,66.40437500231201,66.76890046546077
196,65.1,66.24000000000242,67.725185184358,63.69590908887529,62.867610694794514,62.68375000130673,62.72633333589014,64.45129032284504,65.38741146014688,65.93354166809746,66.16531250205831,66.30437500231201,66.76890046546077
197,64.81,60.605000000003706,59.391851851024704,58.6959090888753,59.29618212336592,59.90597222352894,60.226333335890125,63.20129032284503,64.76241146014688,65.5168750014308,65.85281250205831,66.05437500231201,66.76890046546077
198,50.05,50.05,51.058518517691326,53.6959090888753,55.72475355193738,57.12819444575119,57.72633333589012,61.95129032284504,64.13741146014688,65.10020833476415,65.54031250205831,65.80437500231201,66.76890046546077
199,49.05,49.05,42.72518518435798,48.69590908887527,52.1533249805088,54.35041666797339,55.22633333589015,60.70129032284504,63.51241146014688,64.68354166809748,65.22781250205831,65.55437500231201,66.76890046546077
200,41.15000000000001,31.33142857142966,36.05851851769129,44.69590908887535,49.29618212336593,52.128194445751184,53.22633333589015,59.70129032284505,63.012411460146886,64.35020833476415,64.97781250205831,65.35437500231201,66.76890046546077
201,10.910000000000014,21.331428571429612,32.72518518435798,42.6959090888753,47.86761069479452,51.01708333464008,52.22633333589015,59.20129032284504,62.76241147149037,64.18354166809748,64.85281250205831,65.25437500231202,66.76890046546077
202,4.20999999999998,21.33142857142957,32.725185184358,42.69590908887528,47.86761069479451,51.01708333464006,52.22633333589016,59.20129032284504,62.76241146014688,64.18354166809748,64.85281250205831,65.254375002312,66.76890046546077
203,32.5,26.33142857142957,34.39185185102468,43.69590908887528,48.58189640908023,51.572638890195606,52.72633333589015,59.451290322845054,62.88741146014688,64.2668750014308,64.91531250205831,65.30437500231201,66.76890046546077
204,27.849999999999994,26.33142857142965,34.39185186591402,43.69590908887528,48.58189640908023,51.572638890195606,52.72633333589013,59.45129032284504,62.88741146014688,64.26687500143082,64.91531250205831,65.30437500231201,66.76890046546077
205,46.35,36.33142857142955,37.725185184357976,45.695909133619104,50.01046783765165,52.68375000130673,53.72633333589014,59.95129032284505,63.137411460146886,64.43354166809746,65.0403125020583,65.40437500231201,66.76890046546077
206,46.35,46.33142857142239,41.05851851769132,47.69590908887526,51.4390392662231,53.79486111241784,54.72633333589014,60.45129032284505,63.387411460146886,64.60020833476413,65.16531250205831,65.504375002312,66.76890046546077
207,46.4,50.60499999999629,56.05851851769133,56.69590908887528,57.8676106947945,58.79486111241783,59.226333335890125,62.70129032284503,64.51241146014688,65.35020833476415,65.7278125020583,65.95437500231202,66.76890046546077
208,76.5,76.23999999999538,71.05851851769131,65.69590908887525,64.29618212336592,63.79486111241784,63.72633333589013,64.95129032284504,65.63741146014688,66.10020833476415,66.29031250205831,66.40437500231201,66.76890046546077
209,91.55,91.55,91.55,81.69590908887521,75.72475355193735,72.6837500013067,71.72633333589012,68.95129032284504,67.63741146014688,67.43354166809748,67.29031250205831,67.204375002312,66.76890046546077
210,129.2,118.5324999999952,101.06333332588692,95.69590908887528,85.72475348297827,80.4615277790845,78.72633333589019,72.45129032284504,69.38741146014688,68.60020833476415,68.16531250205831,67.90437500231201,66.76890046546077
211,117.8,114.25,106.75,97.82999991952092,91.75,89.35041663661207,86.72633333589009,76.45129032284504,71.38741146014688,69.93354166809748,69.16531250205833,68.70437500231202,66.76890046546077
212,114.15,114.15,106.65,102.39499995171272,99.15,96.22999995071044,94.22633325918612,80.20129032284505,73.2624114601469,71.18354166809748,70.10281250205831,69.45437500231202,66.76890046546077
213,98.95,98.95,95.0,91.45,91.45,91.45,91.45,84.70129031464879,75.51241146014688,72.68354166809748,71.22781250205831,70.354375002312,66.76890046546077
214,83.8,83.8,83.8,83.29999995171264,79.44285710837646,76.3,76.3,76.3,76.3,73.85020828897831,72.10281243619232,71.05437492832768,66.76890044483292
215,61.35,61.35,61.35,61.35,61.35,61.35,61.35,57.07499994006261,53.85,53.85,53.85,53.85,53.85
216,53.9,53.9,53.9,53.9,53.9,53.9,53.9,53.9,50.99374992779218,48.21249993444437,46.821874932544496,46.4,46.4
217,23.9,23.9,23.9,23.9,23.9,23.9,39.42736525401521,27.767157351610365,37.16638812977872,34.31589743643738,35.237909090832304,35.77200000065087,37.46042222689515
218,16.25,16.25,16.25,16.25,22.684768629517592,27.81507114425792,48.927365254015214,32.517157351610365,34.641656344607334,35.899230769770725,36.425409090832304,36.72200000065087,37.46042222689515
219,8.8,8.8,14.100008848611342,30.746053473071715,34.11334005808902,31.3,56.92736525401521,36.517157351610365,36.64165634460733,37.23256410310405,37.425409090832304,37.52200000065088,37.46042222689515
220,8.8,8.8,23.8,40.74605347307171,41.25619720094616,35.859646096519725,36.32153916368027,39.017157351610365,37.89165634460733,38.06589743643739,38.050409090832304,38.0219999950914,37.46042222689515
221,8.6,8.6,23.6,35.452642780638314,46.97048291523188,40.30409054096417,40.32153916368028,41.017157351610365,38.89165634460733,38.73256401989905,38.550409090832304,37.99546938951268,37.46042222689515
222,1.0,8.5,29.497179442582564,39.452642734327895,49.827625772374745,42.5263127631864,42.321539163680285,42.017157351610365,39.39165634460733,38.69573377369298,38.80040909083231,38.195469389512674,37.46042222689515
223,0.9000000000000113,10.435000000003331,22.73914404490241,33.55908733580158,51.2561971715599,43.6374238742975,43.32153916368028,42.517157351610365,39.64165634460733,38.86240044035964,38.9254090093905,38.29546938951268,37.46042222689515
224,14.969999999999976,20.434999999996656,26.07247737823574,35.55908733580158,44.95040400015435,40.26176910421312,44.32153916368028,43.017157351610365,39.89165634460733,39.02906710702632,38.59361561483929,38.39546938951268,37.46042222689515
225,23.28,23.28,32.7391440449024,39.55908733580158,47.80754679955687,42.483991326435344,46.32153913773698,44.01715735161037,40.39165634460733,39.36240044035964,38.84361561483929,38.59546938951267,37.46042222689515
226,30.4,30.4,39.40581071156905,43.55908733580158,43.72036740585636,44.706213548657566,42.35336955976442,45.017157351610365,40.89165634460733,39.69573377369298,39.09361561483929,38.79546938951268,37.46042222689515
227,30.25,30.25,44.40581071156906,46.55908733580158,45.863224548713504,46.37288021532423,43.85336955976442,45.76715729907702,41.26665634460733,39.94573377369298,39.28111561483929,38.945469389512674,37.46042222689515
228,30.15,35.86628859262989,49.40581071156905,49.55908733580158,48.00608169157064,48.039546881990894,45.35336955976442,44.805485695876776,41.64165634460733,40.19573377369298,39.46861561483929,39.09546938951267,37.46042222689515
229,30.25,50.86628858487782,54.40581071156906,52.55908733580158,50.14893883442779,49.706213548657566,46.85336955976442,45.555485695876776,42.01665634460733,40.44573377369298,39.65611561483929,39.24546938951268,37.46042222689515
230,30.05,49.53814881892616,56.07247737823573,53.55908733580158,50.8632245487135,50.26176910421312,47.35336955976442,45.80548569587677,42.14165634460734,40.52906710702631,39.71861561483929,39.29546938951268,37.46042222689515
231,30.05,54.53814881892616,57.7391440449024,54.55908733580158,51.57751026299921,50.81732465976867,47.85336955976442,46.05548569587677,42.26665634460733,40.61240044035964,39.78111561483929,39.34546938951267,37.46042222689515
232,30.3,59.53814881892616,59.40581071156907,55.55908733580158,52.29179597728493,51.37288021532423,48.35336955976442,46.305485695876776,42.39165634460733,40.69573377369297,39.84361561483929,39.39546938951267,37.46042222689515
233,30.05,59.53814881892616,59.40581071156907,55.55908733580158,52.29179597728493,51.37288021532423,48.35336955976442,46.305485695876776,42.39165634460733,40.69573377369297,39.84361561483929,39.39546938951267,37.46042222689515
234,30.0,64.53814881892615,61.07247737823573,56.55908733580158,53.00608169157064,51.92843577087979,48.85336955976442,46.555485695876776,42.51665634460733,40.77906710702632,39.90611561483929,39.445469389512674,37.46042222689515
235,82.5,74.53814881892615,64.40581071156907,58.55908733580158,54.43465312014207,53.0395468819909,49.85336955976442,47.055485695876776,42.7666563311475,40.94573377369298,40.03111561483929,39.54546938951268,37.46042222689515
236,112.55,79.53814881892616,66.07247737823573,59.55908733580158,55.14893883442778,53.59510243754645,50.35336955976442,47.305485695876776,42.73035947240393,41.02906710702631,40.09361561483929,39.59546938951267,37.46042222689515
237,112.5,79.53814881892616,66.07247737823573,59.55908733580158,55.14893883442779,53.59510243754646,50.35336955976442,47.305485695876776,42.73035947240394,41.02906710702632,40.09361561483929,39.59546938951267,37.46042222689515
238,112.5,79.53814881892615,66.07247737823573,59.55908733580158,55.14893883442779,53.59510243754646,50.35336955976442,47.305485695876776,42.73035943590119,41.02906710702632,40.09361561483929,39.59546938951267,37.46042222689515
239,112.95,84.53814881892616,67.7391440449024,60.55908733580158,55.863224548713504,54.15065799310201,50.85336955976442,47.555485695876776,42.7259910831222,41.11240044035964,40.15611561483929,39.64546938951268,37.46042222689515
240,112.5,84.53814881892615,67.7391440449024,60.55908733580158,55.863224548713504,54.15065799310201,50.85336955976442,47.555485695876776,42.7259910831222,41.11240044035964,40.15611561483929,39.64546938951268,37.46042222689515
241,112.55,79.53814881892616,66.07247737823573,59.55908733580158,55.14893883442778,53.59510243754646,50.35336955976442,47.305485695876776,42.6009910831222,41.02906710702631,40.09361561483929,39.59546938951267,37.46042222689515
242,111.13,79.53814881892612,66.07247737823573,59.55908733580159,55.1489388344278,53.59510243754646,50.35336955976442,47.305485695876776,42.6009910831222,41.02906710702632,40.09361561483929,39.59546938951267,37.46042222689515
243,91.20999999999998,79.53814881892616,66.07247737823573,59.55908733580158,55.14893883442778,53.59510243754647,50.35336955976443,47.305485695876776,42.6009910831222,41.02906710702631,40.09361561483929,39.59546938951267,37.46042222689515
244,82.9,79.53814881892619,66.07247737823575,59.55908733580157,55.14893883442779,53.59510243754645,50.35336955976442,47.305485695876776,42.6009910831222,41.02906710702631,40.09361561483929,39.59546938951267,37.46042222689515
245,83.1,74.53814881892617,64.40581071156906,58.55908733580159,54.43465312014207,53.039546881990894,49.85336955976442,47.055485695876776,42.4759910831222,40.94573377369298,40.03111561483929,39.54546938951268,37.46042222689515
246,80.47999999999998,69.53814881892612,62.7391440449024,57.55908733580159,53.72036740585637,52.483991326435344,49.35336955976442,46.805485695876776,42.3509910831222,40.86240044035964,39.96861561483929,39.49546938951268,37.46042222689515
247,82.5,74.53814881892615,64.40581071156906,58.55908733580158,54.43465312014208,53.0395468819909,49.85336955976442,47.055485695876776,42.4759910831222,40.94573377369298,40.03111561483929,39.54546938951268,37.46042222689515
248,39.79,69.53814881892615,62.73914404490241,57.55908733580159,53.72036740585636,52.483991326435344,49.35336955976442,46.805485695876776,42.3509910831222,40.86240044035964,39.96861561483929,39.49546938951268,37.46042222689515
249,30.5,64.53814881892615,61.07247737823573,56.55908733580158,53.00608169157064,51.92843577087979,48.85336955976442,46.555485695876776,42.2259910831222,40.77906710702632,39.90611561483929,39.445469389512674,37.46042222689515
250,30.8,59.53814881892613,59.40581071156906,55.55908733580158,52.29179597728493,51.37288021532422,48.35336955976442,46.305485695876776,42.1009910831222,40.69573377369297,39.84361561483929,39.39546938951267,37.46042222689515
251,31.95,44.53814880611687,54.40581071156906,52.55908733580158,50.1489388344278,49.70621354865757,46.85336955976442,45.555485695876776,41.72599108312221,40.44573377369298,39.65611561483929,39.24546938951268,37.46042222689515
252,32.85,34.53814881892615,51.07247737823573,50.55908733580159,48.72036740585635,48.59510243754645,45.85336955976441,45.05548569587679,41.4759910831222,40.27906710702632,39.53111561483929,39.14546938951268,37.46042222689515
253,32.95,32.95,39.40581071156906,43.55908733580158,43.720367405856365,44.706213548657566,42.35336955976442,43.30548569587677,40.60099108312221,39.69573377369298,39.093615614839294,38.79546938951268,37.46042222689515
254,25.1,25.1,29.405810711569067,37.55908733580159,39.43465312014207,41.37288021532423,39.35336955976442,41.805485695876776,39.8509910831222,39.19573377369298,38.71861561483929,38.49546938951268,37.14401306648512
255,1.5,1.5,12.739144044902403,27.55908733580158,32.291795977284934,35.81732465976869,34.35336955976442,39.30548569587678,38.6009910831222,38.36240044035964,38.09361561483929,37.99546938951268,37.14401306648512
256,1.6,1.6,1.6,18.559087335801596,25.863224548713507,30.81732465976868,29.85336955976441,37.05548569587678,37.4759910831222,37.61240044035964,37.53111561483929,37.54546938951268,37.14401306648512
257,0.15,0.15,0.15,5.559087335801566,16.577510262999205,23.59510243754645,23.353369559764417,33.805485695876776,35.8509910831222,36.52906710702632,36.71861561483929,36.89546938951268,37.14401306648512
258,0.05,0.05,0.05,0.05,10.863224548713507,19.150657993102016,19.353369559764413,31.805485695876783,34.8509910831222,35.86240044035964,36.21861561483929,36.49546938951267,37.14401306648512
259,0.0,0.0,0.0,0.0,1.577510262999212,11.928435770879783,12.853369559764417,28.555485695876776,33.2259910831222,34.779067107026314,35.4061156148393,35.84546938951267,37.14401306648512
260,0.0,0.0,0.0,0.0,0.0,6.37288021532423,7.853369559764417,26.055485695876776,31.975991083122203,33.94573377369297,34.78111561483929,35.34546938951267,37.14401306648512
261,0.05,0.05,0.05,0.05,0.05,6.415201652075285,3.85336955976442,24.05548569587678,30.975991083122207,33.27906710702629,34.28111561483929,34.945469389512674,37.14401306648512
262,0.8,0.8,0.8,0.8,0.8,2.526312717040663,0.8,22.30548569587678,30.10099108312221,32.69573377369298,33.84361561483929,34.595469351541,37.14401306648512
263,8.5,8.5,8.5,8.5,8.5,8.5,8.5,20.555485695876776,29.225991083122203,32.11240044035964,33.40611561483929,34.24546938951267,37.14401306648512
264,16.2,16.2,16.2,16.2,16.2,16.2,25.427365189600817,20.76715735161037,28.4759910831222,31.612400440359647,33.03111561483929,33.94546938951268,37.14401306648512
265,17.0,17.0,17.0,17.0,17.0,17.0,17.0,19.017157351610365,27.600991083122203,31.029067107026314,32.59361561483929,33.59546938951269,37.14401306648512
266,18.35,18.35,18.35,18.35,18.35,18.35,18.35,18.35,26.600991021918503,30.362400440359643,32.09361561483929,33.195469389512674,37.14401306648512
267,16.449999999999996,20.4,20.4,20.4,20.4,20.4,20.4,20.4,25.89165634460733,29.69573377369298,31.593615614839287,32.79546938951268,37.14401306648512
268,13.55,17.099999999999998,21.05,21.05,21.05,21.05,21.05,21.05,25.39165634460733,29.362400385085284,31.34361561483929,32.59546938951267,37.14401306648512
269,13.45,13.45,19.83333335721853,20.95,20.95,20.95,20.95,20.95,28.416388129778724,28.45,30.406115596183017,31.84546938951268,37.14401306648512
270,14.1,14.1,14.1,18.35000004828732,21.6,21.6,21.6,21.6,22.51665634460733,27.81589743643739,30.362909090832304,31.87200000065087,37.14401306648512
271,20.8,20.8,20.8,20.8,24.35,27.497222260676924,28.3,28.3,28.3,28.3,30.050409090832304,31.62200000065087,37.14401306648512
272,32.34,36.15,36.15,36.15,36.15,36.15,36.15,41.48333335997219,41.06875002406928,42.16250002185191,42.70937502248517,43.03750002427284,42.90000002271311
273,21.28000000000001,33.04,36.85,36.85,36.85,36.85,36.85,40.23333335997219,40.44375002406928,41.74583335518523,42.39687502248517,42.78750002427284,42.90000002271311
274,14.65,29.65,33.711666690551816,37.15,37.15,37.15,37.15,39.48333328005561,40.06875002406928,41.49583335518523,42.20937502248517,42.63750002427284,42.89999995457378
275,21.5,28.482500000001664,36.5,43.04500004828736,44.0,44.0,44.0,44.0,44.0,44.0,44.0,44.0,44.0
276,28.78000000000001,29.35,44.35,44.35,48.04,51.85,51.85,51.85,51.85,51.85,51.85,51.85,51.85
277,29.65,37.15,47.26125000597133,55.47400000965734,59.25714289162354,59.65,60.41333336579509,61.74500001630426,61.68250003492713,61.66166671037042,61.65125004497037,61.6450000485457,61.62000003406966
278,29.9,36.830000000000005,45.59458333930464,54.47400000965734,58.54285710837646,59.9,59.91333336579509,61.494999983695735,61.557499965072864,61.57833328962956,61.58874995502963,61.5949999514543,61.61999996593033
279,44.1,51.6,58.92791667263797,62.47400000965735,65.1057143029546,66.45870371356156,67.25500001623087,68.28838709689002,67.97790322694867,67.92364583530795,68.85281250205831,68.45437500231202,68.01218749871582
280,58.53000000000001,58.53000000000001,60.594583339304656,63.47400000965735,66.6,67.01425926911712,67.75500001623087,68.53838709689002,68.10290322694867,68.0069791686413,68.91531240623807,68.504375002312,68.01218749871582
281,81.7,73.48250000000162,68.927916672638,68.47400000965736,69.39142858866889,69.7920370468949,70.25500001623087,69.78838709689002,68.72790322694867,68.42364583530795,68.26031250528072,68.754375002312,68.01218749871582
282,81.7,73.48250000000156,68.927916672638,68.47400000965736,69.39142858866886,69.79203704689492,70.25500001623088,69.78838709689002,68.72790322694867,68.42364583530795,68.26031250528072,68.754375002312,68.01218749871582
283,79.6,73.48249999999516,68.92791662486744,68.47400000965732,69.39142851970766,69.7920370468949,70.25500001623087,69.78838709689002,68.72790322694867,68.42364583530795,68.26031250528072,68.754375002312,68.01218749871582
284,81.73,74.23,68.92791667263798,68.47400000965733,71.26214289162347,74.8,73.74391304533407,69.78838709689002,68.72790322694867,68.42364583530795,68.26031250528072,68.27454326966662,68.01218749871582
285,82.65,75.15,74.58000000000001,75.15,75.13444540961473,72.68328282907612,71.74391304533407,68.78838709689002,68.22790322694867,68.09031250197462,68.01031250528072,68.07454326966662,68.01218749871582
286,90.4,82.9,82.9,79.15944444980983,76.08465608736142,69.90550505129835,69.24391304533407,67.53838709689002,67.60290322694867,67.67364583530795,67.69781250528072,67.82454326966662,68.01218749871582
287,90.02,90.02,89.07312500093083,75.15944444980984,73.22751318123078,67.68328282907612,67.24391304533407,66.53838709689002,67.10290322694867,67.34031250197462,67.44781250528072,67.62454326966662,68.01218749871582
288,82.5,82.5,79.07312500093082,69.15944444980983,65.43555875313126,64.34994949574279,64.24391304533407,65.03838709689002,66.35290322694867,66.84031250197462,67.07281250528072,67.32454326966662,68.01218749871582
289,82.65,82.65,70.73979166759753,64.15944444980983,61.8641301817027,61.572171717965,61.74391304533406,63.78838709689001,65.72790322694867,66.42364583530795,66.76031250528072,67.07454326966662,68.01218749871582
290,78.77,78.77,65.73979166759752,61.15944444980981,59.72127303884555,59.905505051298334,60.24391304533407,63.03838709689002,65.35290322694867,66.17364583530795,66.57281250528072,66.92454326966661,68.01218749871582
291,66.45,66.45,59.07312500093083,57.15944444980981,56.86413018170269,57.68328282907613,58.24391304533407,62.03838709689002,64.85290322694867,65.84031250197462,66.32281250528072,66.72454326966661,68.01218749871582
292,51.5,52.4300000000033,54.07312500093085,54.15944444980983,54.72127303884557,56.01661616240946,56.74391304533407,61.28838709689002,64.47790322694867,65.59031250197462,66.13531250528072,66.57454326966662,68.01218749871582
293,50.65,50.65,49.07312500093084,51.15944444980982,52.57841589598842,54.34994949574277,55.24391304533406,60.53838709689001,64.10290322694867,65.34031250197462,65.94781250528072,66.42454326966661,68.01218749871582
294,50.65,50.65,45.73979166759752,49.15944444980982,51.149844467416976,53.238838384631656,54.24391304533406,60.03838709689001,63.85290322694866,65.17364583530795,65.82281250528072,66.32454326966662,68.01218749871582
295,50.6,37.45333333333506,40.73979166759748,46.15944444980983,49.00698732455985,51.57217171796501,52.74391304533408,59.28838709689003,63.47790322694868,64.92364583530795,65.63531250528072,66.17454326966661,68.01218749871582
296,31.549999999999997,27.45333333333492,37.406458334264144,44.15944444980984,47.57841589598844,50.46106060685391,51.74391304533407,58.78838709689002,63.22790322694867,64.75697916864128,65.51031250528072,66.07454326966662,68.01218749871582
297,15.269999999999992,27.45333333333492,37.406458334264144,44.15944444980984,47.57841589598844,50.46106060685391,51.74391304533408,58.78838709689002,63.22790322694867,64.7569791686413,65.51031250528072,66.07454326966662,68.01218749871582
298,4.95,17.453333333335006,34.07312500093083,42.15944444980984,46.149844467417,49.34994949574279,50.74391304533408,58.28838709689002,62.97790322694866,64.59031250197462,65.38531250528072,65.97454326966661,68.01218749871582
299,35.55,32.45333333333507,39.0731250009308,45.15944444980981,48.29270161027411,51.01661616240948,52.24391304533405,59.03838709689002,63.35290322694867,64.84031250197462,65.57281250528072,66.12454326966662,68.01218749871582
300,41.80000000000001,37.45333333332502,40.73979166759747,46.15944444980983,49.00698732455984,51.572171717965006,52.74391304533407,59.28838709689002,63.47790322694867,64.92364583530794,65.63531250528072,66.17454326966661,68.01218749871582
301,48.9,48.9,45.73979166759752,49.15944444980988,51.149844467416976,53.238838384631656,54.24391304533406,60.03838709689001,63.85290322694866,65.17364583530792,65.82281250528071,66.32454326966662,68.01218749871582
302,63.36,62.429999999996696,57.40645831937088,56.15944444980998,56.149844467417,57.12772727352059,57.74391304533408,61.78838709689002,64.72790322694867,65.75697916864125,66.26031250528071,66.6745432696666,68.01218749871582
303,93.3,85.8,85.8,80.15944435323276,73.29270154131338,70.4610606068539,69.74391304533403,67.78838709689002,67.72790322694867,67.75697916864131,67.76031250528072,67.8745432696666,68.01218749871582
304,130.6,123.1,93.1,92.53,86.56301676922487,81.572171717965,79.74391304533407,72.78838709689002,70.22790322694867,69.42364583530795,69.01031250528071,68.87454326966662,68.01218749871582
305,130.65,130.65,121.4,102.47400000965736,95.54785710837656,93.79439394018723,90.74391304533408,78.28838709689002,72.97790322694867,71.2569791686413,70.38531250528072,69.97454326966664,68.01218749871582
306,138.25,130.75,130.37833330944818,120.47399991308392,108.25,103.7943939227348,99.74391300265054,82.78838709689002,75.22790322694868,72.75697916864127,71.51031250528071,70.87454326966662,68.01218749871582
307,123.4,123.4,115.9,113.04499995171264,108.4,103.6809258766366,100.75499991884566,85.03838709689002,76.35290322694868,73.5069791686413,72.07281250528072,71.32454326966662,68.01218749871582
308,116.0,116.0,113.16666664278146,108.5,108.5,104.69,103.9133332684098,88.28838709689002,77.97790322694867,74.59031250197464,72.88531250528072,71.97454326966661,68.01218749871582
309,101.05,101.05,101.05,100.34999995171268,93.55,93.55,93.55,92.78838709329943,80.22790319153994,76.09031250197461,74.01031250528071,72.87454324677456,68.01218749871582
310,86.2,86.2,86.2,86.2,86.2,83.05277773932308,82.25,78.7,78.7,77.17364577212022,74.82281243856274,70.63000000000001,68.01218749871582
311,63.65,63.65,63.65,63.65,63.65,63.65,63.65,73.55752419042066,56.15,56.15,56.15,56.15,56.15
312,56.2,56.2,56.2,56.2,56.2,56.2,56.2,56.2,55.818749927792176,51.99583326777763,50.08437493254449,48.93749992718149,48.7
313,26.5,26.5,26.5,26.5,39.11334005808902,34.19297942985307,60.427365254015214,38.267157351610365,42.41638812977872,37.81589743643739,37.862909090832304,37.87200000065087,37.46042222689515
314,19.0,19.0,19.0,29.452642780638318,42.68476862951759,36.97075720763084,62.927365254015214,39.517157351610365,38.14165634460733,38.23256410310405,38.175409090832304,38.12200000065087,37.46042222689515
315,11.15,11.15,24.49717948851991,36.45264273432789,47.68476862951759,40.85964609651972,40.82153916368026,41.2671572907193,39.01665634460733,38.81589743643739,38.612909090832304,38.47200000065087,37.46042222689515
316,11.0,11.0,29.49717939664521,31.55908733580158,49.827625748865714,42.5263127631864,42.32153916368027,40.305485695876776,39.39165634460733,39.06589743643739,38.800409090832304,38.62200000065087,37.46042222689515
317,10.8,10.8,27.739144044902407,36.55908733580158,45.66468971444006,40.81732465976867,44.82153916368027,41.55548569587678,40.01665634460733,39.48256410310405,39.112909090832304,38.87200000065087,37.46042222689515
318,2.7500000000000107,8.385499986548506,32.7391440449024,39.55908733580158,40.863224548713504,42.48399132643534,46.32153907091283,42.30548569587678,40.39165634460733,39.73256410310405,39.300409090832304,39.02200000065088,37.46042222689515
319,16.119999999999976,13.385498311469831,34.40581071156906,40.55908733580158,41.57751026299922,43.0395468819909,40.85336955976442,42.55548563474363,40.51665634460733,39.81589743643739,39.362909090832304,39.07200000065088,37.46042222689515
320,24.15,24.15,39.40581071156905,43.55908733580158,43.72036740585636,44.706213548657566,42.35336955976442,42.936291817039816,40.89165634460733,40.06589743643739,39.550409090832304,39.22200000065087,37.46042222689515
321,31.4,30.115000006404664,44.40581071156905,46.55908733580158,45.863224548713504,46.37288021532424,43.85336955976442,43.686291817039816,41.26665634460733,40.31589743643739,39.737909090832304,39.37200000065087,37.46042222689515
322,31.3,31.3,47.7391440449024,48.55908733580158,47.29179597728493,47.483991326435344,44.8533695597644,44.186291817039816,41.51665634460733,40.48256410310405,39.862909090832304,39.47200000065087,37.46042222689515
323,31.15,40.86628859262989,51.072477378235725,50.55908733580158,48.72036740585636,48.59510243754645,45.85336955976442,44.686291817039816,41.76665634460733,40.64923076977072,39.987909090832304,39.57200000065088,37.46042222689515
324,31.1,45.86628859262991,52.73914404490241,51.55908733580159,49.43465312014208,49.15065799310201,46.35336955976442,44.936291817039816,41.89165634460733,40.73256410310405,40.050409090832304,39.62200000065087,37.46042222689515
325,32.35,50.86628859262991,54.40581071156907,52.55908733580159,50.14893883442779,49.706213548657566,46.85336955976442,45.186291817039816,42.01665634460733,40.81589743643739,40.112909090832304,39.67200000065088,37.46042222689515
326,31.6,55.86628859262991,56.07247737823574,53.55908733580159,50.8632245487135,50.26176910421312,47.35336955976442,45.436291817039816,42.14165634460733,40.89923076977072,40.175409090832304,39.72200000065087,37.46042222689515
327,31.65,60.86628859262989,57.7391440449024,54.55908733580157,51.57751026299922,50.81732465976868,47.85336955976441,45.686291817039816,42.26665634460733,40.98256410310405,40.237909090832304,39.77200000065087,37.46042222689515
328,82.7,70.86628859262991,61.07247737823573,56.55908733580158,53.00608169157064,51.92843577087979,48.85336955976442,46.186291817039816,42.51665634460734,41.149230769770725,40.362909090832304,39.87200000065088,37.46042222689515
329,82.6,70.8662885926299,61.07247737823574,56.55908733580157,53.00608169157064,51.928435770879794,48.85336955976442,46.186291817039816,42.51665634460733,41.14923076977072,40.362909090832304,39.87200000065087,37.46042222689515
330,112.6,75.86628859262991,62.73914404490241,57.55908733580159,53.72036732357606,52.48399132643535,49.35336955976442,46.436291817039816,42.64165634460733,41.23256410310405,40.425409090832304,39.92200000065088,37.46042222689515
331,113.0,75.8662885926299,62.7391440449024,57.55908733580157,52.69812202419738,52.483991326435344,49.35336955976442,46.436291817039816,42.64165633050654,41.23256410310405,40.425409090832304,39.92200000065088,37.46042222689515
332,112.9,75.8662885926299,62.7391440449024,57.55908733580157,52.69812202419738,52.48399123021928,49.35336955976441,46.436291817039816,42.48035947240394,41.23256410310405,40.425409090832304,39.92200000065087,37.46042222689515
333,112.55,75.86628859262991,62.7391440449024,57.55908733580158,52.698122024197374,52.20881334023535,49.35336955976441,46.436291817039816,42.48035947240393,41.23256410310405,40.425409090832304,39.92200000065087,37.46042222689515
334,112.5,75.8662885926299,62.7391440449024,57.55908733580158,52.69812202419738,52.20881334023535,49.353369462380414,46.436291817039816,42.48035947240394,41.23256410310405,40.425409090832304,39.92200000065088,37.46042220581377
335,112.55,75.86628859262989,62.7391440449024,57.55908733580158,52.698122024197374,52.20881334023535,48.928683997203365,46.436291817039816,42.48035947240393,41.23256410310405,40.425409090832304,39.92200000065087,37.14401306648512
336,111.13,75.86628859262991,62.7391440449024,57.55908733580158,52.69812202419738,52.20881334023535,48.928683997203365,46.436291817039816,42.48035947240394,41.23256410310405,40.425409090832304,39.92200000065088,37.14401306648512
337,91.15999999999998,75.86628859262991,62.7391440449024,57.55908733580158,52.69812202419738,52.20881334023535,48.928683997203365,46.436291817039816,42.48035947240394,41.23256410310405,40.425409090832304,39.92200000065088,37.14401306648512
338,82.5,75.86628859262989,62.7391440449024,57.55908733580159,52.69812202419738,52.20881334023535,48.928683997203365,46.436291817039816,42.48035947240394,41.23256410310405,40.425409090832304,39.92200000065088,37.14401306648512
339,82.5,70.8662885926299,61.07247737823573,56.55908733580159,51.98383630991167,51.6532577846798,48.428683997203365,46.186291817039816,42.35535947240394,41.149230769770725,40.362909090832304,39.87200000065087,37.14401306648512
340,78.58999999999997,70.8662885926299,61.07247737823573,56.55908733580158,51.98383630991166,51.6532577846798,48.428683997203365,46.186291817039816,42.35535947240394,41.149230769770725,40.362909090832304,39.87200000065087,37.14401306648512
341,34.08,70.8662885926299,61.07247737823573,56.55908733580158,51.98383630991167,51.6532577846798,48.428683997203365,46.186291817039816,42.35535947240394,41.149230769770725,40.362909090832304,39.87200000065087,37.14401306648512
342,30.0,65.8662885926299,59.40581071156906,55.55908733580159,51.26955059562596,51.09770222912424,47.928683997203365,45.936291817039816,42.23035947240394,41.06589743643739,40.300409090832304,39.82200000065088,37.14401306648512
343,37.5,70.8662885926299,61.07247737823573,56.55908733580157,51.98383630991168,51.6532577846798,48.42868399720337,46.186291817039816,42.35535947240394,41.149230769770725,40.362909090832304,39.87200000065087,37.14401306648512
344,30.0,70.8662885926299,61.07247737823573,56.55908733580158,51.98383630991167,51.6532577846798,48.428683997203365,46.186291817039816,42.35535947240394,41.149230769770725,40.362909090832304,39.87200000065087,37.14401306648512
345,30.0,60.8662885926299,57.7391440449024,54.55908733580158,50.55526488134024,50.54214667356868,47.428683997203365,45.68629181703982,42.10535947240394,40.98256410310405,40.237909090832304,39.77200000065087,37.14401306648512
346,30.05,55.86628858757372,56.07247737823573,53.55908733580158,49.84097916705451,49.98659111801312,46.928683997203365,45.43629181703981,41.98035947240394,40.89923076977072,40.175409090832304,39.72200000065087,37.14401306648512
347,30.3,40.866288592629886,51.07247737823573,50.55908733580158,47.698122024197374,48.31992445134647,45.428683997203365,44.686291817039816,41.60535947240395,40.64923076977072,39.987909090832304,39.57200000065087,37.14401306648512
348,30.65,35.86628859262989,49.40581071156904,49.55908733580157,46.98383630991165,47.7643688957909,44.92868399720337,44.436291817039816,41.48035947240394,40.56589743643739,39.925409090832304,39.52200000065087,37.14401306648512
349,23.83,25.114999993595337,42.73914399712476,45.55908733580158,44.126693452768805,45.54214667356868,42.928683997203365,43.436291817039816,40.98035947240394,40.23256410310405,39.675409090832304,39.32200000065087,37.14401306648512
350,1.1,3.3854982986603432,31.07247737823574,38.55908723922688,39.12669345276881,41.65325778467979,39.42868399720336,41.68629181703982,40.10535947240394,39.64923076977072,39.237909090832304,38.97200000065087,37.14401306648512
351,1.15,1.15,2.7391440449023974,21.55908733580157,26.98383630991166,32.208813340235345,30.928683997203365,37.43629181703982,37.98035947240394,38.23256410310405,38.175409090832304,38.12200000065087,37.14401306648512
352,0.55,0.55,0.55,11.559087335801582,19.84097916705453,26.6532577846798,25.92868399720337,34.93629181703982,36.73035947240394,37.39923076977072,37.550409090832304,37.62200000065087,37.14401306648512
353,0.25,0.25,0.25,0.5590873358015784,11.983836227632494,20.54214667356868,20.42868399720336,32.186291817039816,35.35535947240394,36.48256410310405,36.86290909505553,37.07200000065088,37.14401306648512
354,0.0,0.0,0.0,0.0,6.577510262999212,15.542146673568675,15.928683997203365,29.93629181703982,34.23035947240394,35.73256410310407,36.300409090832304,36.62200000065087,37.14401306648512
355,0.0,0.0,0.0,0.0,0.0,8.319924355130908,9.42868389981777,26.686291817039816,32.60535947240394,34.649230769770725,35.487909090832304,35.97200000065088,37.14401306648512
356,0.0,0.0,0.0,0.0,0.0,6.970757207630847,3.9286839972033647,23.936291817039816,31.230359472403936,33.73256410310405,34.8004090908323,35.42200000065088,37.14401306648512
357,0.0,0.0,0.0,0.0,0.0,0.3040904948184106,0.0,20.936291817039816,29.730359472403943,32.732564103104046,34.050409090832304,34.822000000650874,37.14401306648512
358,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.93629180281228,28.73035947240394,32.0658974083599,33.550409090832304,34.42200000065087,37.14401306648512
359,7.95,7.95,7.95,7.95,7.95,7.95,22.42736525401521,17.186291817039812,27.855359472403936,31.48256410310405,33.112909090832304,34.07199996485278,37.14401306648512
360,18.4,18.4,18.4,18.4,18.4,18.4,18.427365254015207,18.4,27.01665634460733,30.81589743643739,32.612909090832304,33.67200000065088,37.14401306648512
361,18.85,18.85,18.85,18.85,18.85,18.85,18.85,18.85,25.73035947240394,30.06589743643739,32.050409090832304,33.222000000650866,37.14401306648512
362,19.65,19.65,19.65,19.65,19.65,19.65,19.65,19.65,24.605359473467644,29.31589743643739,31.487909090832304,32.77200000065088,37.14401306648512
363,20.05,20.05,20.05,20.05,20.05,20.05,20.05,22.71611287237734,27.549999999999983,28.64923076977072,30.987909090832307,32.37200000065087,37.14401306648512
364,20.7,20.7,20.7,20.7,20.7,20.7,20.7,21.21611287237733,27.916388144890192,28.2,30.6129090908323,32.072000000650874,37.14401306648512
365,20.7,20.7,20.7,20.7,20.7,20.7,20.7,20.7,26.791388144890192,28.2,30.0504090908323,31.622000000650875,37.14401306648512
366,21.35,21.35,21.35,21.35,21.35,21.35,21.35,21.35,25.916388144890192,28.814029016426492,30.807364893271505,31.87782591793338,37.14401306648512
367,28.5,28.5,28.5,28.5,28.5,28.5,28.5,28.5,28.5,28.5,42.11134615479229,31.52782591793338,37.14401306648512
368,35.5,39.05,39.05,42.1833333655249,42.65357146305206,42.33611114956575,42.183333365795136,42.687500010774926,43.0,42.877777806913606,42.78750002998023,42.73333336569715,42.516666689379775
369,35.9,35.9,35.9,38.18333336552491,39.796428536947936,40.11388885043424,40.18333336579514,41.687500010774926,42.58750004813855,42.54444447358027,42.53750002998023,42.533333365697146,42.516666689379775
370,37.6,37.6,37.6,37.6,37.6,37.6,37.68333326840972,40.437500010774926,41.962499951861446,42.12777771950612,42.22499994003954,42.28333326860571,42.51666662124045
371,44.85,44.85,44.85,44.85,44.85,44.85,44.85,44.85,44.85,44.85,44.85,44.85,44.85
372,52.75,52.75,52.75,52.75,52.75,52.75,52.75,52.75,52.75,52.75,52.75,52.75,52.75
373,63.54,63.54,63.54,63.17000004828737,62.74142860590917,62.50333336290687,62.42000004869269,62.04500001630426,61.85750003492716,61.79500004370374,61.76375004497035,61.745000048545705,61.67000003406966
374,59.8,59.8,59.8,60.16999995171263,60.598571394090825,60.83666663709313,60.9199999513073,61.29499998369574,61.48249996507284,61.54499995629626,61.576249955029645,61.59499995145426,61.66999996593034
375,73.0,73.0,74.75,74.75,74.75,74.75,74.75,73.81580642661416,69.86765625081385,68.79343750182092,68.25632812615002,67.93406249875243,67.35593749915483
376,73.8,73.8,76.458333333335,78.18250001295768,77.68600001379228,77.21711112294055,77.20600001947707,72.81580645056101,69.36765625081385,68.46010416848759,68.00632812615002,67.73406249875242,67.35593749915483
377,67.05,73.1400000000035,73.57333333333496,74.18250001295768,74.82885708768798,74.99488890071835,75.20600001947707,71.8158064026673,68.86765625081385,68.12677083515426,67.75632812615002,67.53406249875242,67.3559374736025
378,66.5,66.5,66.90666666666505,70.18250001295769,71.97171429950657,72.77266667849614,73.20600001947707,70.19259216869494,68.36765625081385,67.79343750182092,67.50632812615002,67.33406249875243,66.76890043642479
379,66.7,66.7,66.7,66.7,68.40028572807803,69.99488890071838,70.70600001947709,68.94259216869494,67.74265625081385,67.37677083515425,67.19382812615002,67.08406249875243,66.56440311196846
380,72.86000000000001,72.86000000000001,74.0,74.0,73.11321428521026,70.86453703457258,70.08239999887337,67.94259216869494,67.24265625081385,67.04343750182092,66.94382812615002,66.88406249875243,66.56440311196846
381,73.75,73.75,80.05500000000171,73.38909090673496,70.2560714280674,68.64231481235035,68.08239999887337,66.94259216869494,66.74265625081385,66.71010416848759,66.69382812615002,66.68406249875243,66.56440311196846
382,87.48,87.48,76.68916666666648,70.38909090673495,68.11321428521025,66.9756481456837,66.58239999887336,66.19259216869494,66.36765625081385,66.46010416848759,66.50632812615002,66.53406249875242,66.56440311196846
383,87.8,87.8,71.68916666666648,67.38909090673495,65.97035714235311,65.30898147901699,65.08239999887336,65.44259216869494,65.99265625081385,66.21010416848759,66.31882812615002,66.38406249875243,66.56440311196846
384,87.25,87.25,68.35583333333318,65.38909090673496,64.54178571378168,64.19787036790589,64.08239999887337,64.94259216869494,65.74265625081385,66.04343750182092,66.19382812615002,66.28406249875243,66.56440311196846
385,86.41999999999999,81.810000000001,65.02249999999978,63.38909090673494,63.11321428521027,63.086759256794814,63.08239999887338,64.44259216869494,65.49265625081385,65.87677083515425,66.06882812615002,66.18406249875243,66.56440311196846
386,79.7,78.36333333333305,63.3558333333332,62.38909090673498,62.39892857092456,62.53120370123925,62.582399998873385,64.19259216869494,65.36765625081385,65.79343750182092,66.00632812615002,66.13406249875243,66.56440311196846
387,77.17,68.36333333333293,60.02249999999982,60.38909090673498,60.97035714235314,61.420092590128135,61.582399998873385,63.692592168694944,65.11765625081385,65.62677083515425,65.88132812615002,66.03406249875243,66.56440311196846
388,64.45,63.36333333333501,58.3558333333332,59.38909090673498,60.256071428067415,60.86453703457259,61.082399998873385,63.442592168694944,64.99265625081385,65.54343750182092,65.81882812615002,65.98406249875242,66.56440311196846
389,62.81,63.36333333333297,58.35583333333317,59.389090906734985,60.25607142806739,60.86453703457257,61.08239999887336,63.44259216869494,64.99265625081385,65.54343750182092,65.81882812615002,65.98406249875244,66.56440311196846
390,48.8,53.363333333333046,55.0224999999998,57.38909090673498,58.827499999496,59.75342592346148,60.082399998873385,62.942592168694944,64.74265625081385,65.37677083515426,65.69382812615002,65.88406249875243,66.56440311196846
391,48.85,48.85,53.35583333333319,56.38909090673494,58.11321428521027,59.1978703679059,59.58239999887338,62.69259216869495,64.61765625081385,65.29343750182092,65.63132812615002,65.83406249875243,66.56440311196846
392,48.8,38.98142857142879,50.02249999999985,54.389090958565774,56.68464285663883,58.08675925679482,58.58239999887336,62.192592168694944,64.36765625081385,65.12677083515426,65.50632812615002,65.73406249875242,66.56440311196846
393,34.59999999999999,28.981428571428843,46.68916666666647,52.38909090673494,55.25607144016403,56.97564820483078,57.58240002703912,61.69259216869495,64.11765625081385,64.96010416848759,65.38132812615002,65.63406249875243,66.56440311196846
394,48.5,33.98142857142881,48.35583333333318,53.38909090673496,55.97035714235312,57.53120370123924,58.08239999887337,61.942592168694944,64.24265625081385,65.04343750182092,65.44382812615002,65.68406249875243,66.56440311196846
395,41.35000000000001,33.98142857142879,48.355833333333166,53.38909090673495,55.97035714235311,57.53120370123925,58.08239999887336,61.94259216869496,64.24265625081385,65.04343750182092,65.44382812615002,65.68406253867477,66.56440311196846
396,29.499999999999996,28.981428571428744,46.68916666666998,52.389090906734985,55.25607142806742,56.975648145683685,57.58239999887336,61.69259216869494,64.11765625081385,64.96010416848759,65.38132812615002,65.63406249875243,66.56440311196846
397,2.5499999000771423,23.981428571428854,45.0224999999998,51.38909090673495,54.541785713781664,56.42009259012811,57.08239999887336,61.44259216869496,63.99265625081384,64.87677083515425,65.31882812615002,65.58406249875243,66.56440311196846
398,12.569999999999991,28.98142857142716,46.68916666666644,52.38909090673496,55.25607142806737,56.97564814568369,57.58239999887337,61.69259216869493,64.11765625081385,64.96010416848759,65.38132812615002,65.63406249875243,66.56440311196846
399,47.25,53.363333333333,55.02249999999973,57.38909090673496,58.82749999949596,59.75342592346146,60.08239999887337,62.942592168694944,64.74265625081385,65.37677083515426,65.69382812615002,65.88406249875243,66.56440311196846
400,77.2,81.809999999999,65.02249999999977,63.38909090673495,63.11321428521025,63.08675925679482,63.082399998873385,64.44259216869494,65.49265625081385,65.87677083515425,66.06882812615002,66.18406249875241,66.56440311196846
401,92.4,92.4,83.35583333333332,74.38909090673499,70.97035714235315,69.19787036790589,68.58239999887337,67.19259216869494,66.86765625081387,66.79343750182093,66.75632812615002,66.73406249875242,66.56440311196846
402,107.5,107.5,100.0549999999983,85.38909090673496,78.82749999949598,75.308981479017,74.08239999887337,69.94259216869494,68.24265625081385,67.71010416848759,67.44382812615004,67.28406249875242,66.56440311196846
403,99.23,93.1399999999965,92.3,92.3,85.25607142806739,80.30898147901699,78.58239999887336,72.19259216869493,69.36765625081384,68.46010416848759,68.00632812615002,67.73406249875242,66.56440311196846
404,99.2,99.2,94.791666666665,89.18249996112696,85.54314287093514,84.2,84.08239999887338,74.94259216869496,70.74265625081385,69.37677083515426,68.69382812615002,68.28406249875243,66.56440311196846
405,91.3,91.3,91.3,91.3,91.3,90.55044439712658,89.20599992209169,78.19259216539403,72.36765625081385,70.46010416848758,69.50632812615001,68.93406249875243,66.56440311196846
406,79.85,76.3,76.3,76.3,76.3,76.3,76.3,76.3,73.99265622477064,71.54343744355151,70.31882808934925,69.58406249875243,66.56440306851465
407,61.6,61.6,61.6,56.183333268950186,54.1,54.1,54.1,54.1,54.1,54.1,54.1,54.1,54.1
408,54.2,54.2,54.2,54.2,54.2,54.2,54.2,49.43749996767522,46.7,46.7,46.7,46.7,46.7
409,24.25,24.25,24.25,24.25,24.25,24.25,24.25,52.557524190420665,46.98220147731936,31.147362349759828,44.29884615479227,33.277825917933384,37.46042222689515
410,16.6,16.6,16.6,16.6,16.6,16.6,16.6,55.307524190420665,30.791388144890192,32.064029016426495,44.98634615479228,33.82782591793338,37.46042222689515
411,8.9,8.9,8.9,8.9,8.9,13.641078562446769,14.427365254015225,55.55752419042066,30.916388144890192,32.147362349759824,45.04884615479228,33.87782591793338,37.46042222689515
412,8.75,8.75,8.75,8.75,8.75,16.97441184866112,17.427365254015207,57.057524190420665,31.666388144890192,32.64736234975983,33.682364893271505,34.17782591793338,37.46042222689515
413,8.75,8.75,8.75,8.75,8.75,14.362017018682025,23.927365230806657,31.966112872377337,33.29138814489019,33.73069568309316,34.494864893271505,34.82782591793338,37.46042222689515
414,1.15,1.15,1.15,2.923142859434728,16.296593407514983,22.139794796459803,24.226467492220586,35.46611287237734,35.041388144890185,34.897362349759824,35.369864893271505,35.52782591793338,37.46042222689515
415,15.269999999999976,8.535000000003402,10.423333349256804,18.923142859434726,27.7251648360864,31.02868368534869,32.22646749222059,39.46611287237734,37.04138814489019,36.23069568309316,36.36986489327151,36.32782591793338,37.46042222689515
416,24.08,24.08,24.08,27.923142859434737,34.15373626465784,36.028683685348696,36.72646749222059,41.71611287237734,38.16638814489019,36.98069568309316,36.93236489327151,36.77782591793338,37.46042222689515
417,30.95,30.95,30.95,33.92314285943473,38.43945055037213,39.36201701868203,39.72646749222059,43.21611287237735,38.91638814489019,37.48069568309316,37.30736489327151,37.07782591793338,37.46042222689515
418,31.5,31.5,31.5,39.92314285943473,42.72516483608641,42.69535035201537,42.72646749222059,44.71611287237734,39.66638814489019,37.98069568309316,37.68236489327151,37.37782591793338,37.460422173719344
419,32.0,32.0,43.87888889087921,49.92314285943473,49.86802197894356,48.25090590757092,47.72646749222059,47.21611287237734,40.91638814489019,38.814029016426495,38.30736489327151,37.87782591793338,37.14401306648512
420,32.45,32.45,50.54555555754588,53.92314285943473,52.725164836086414,50.473128129793146,49.72646749222059,48.21611279465931,41.41638814489019,39.14736234975983,38.55736489327151,38.07782591793338,37.14401306648512
421,32.3,32.3,53.8788888908792,55.92314285943473,54.15373626465784,51.58423924090425,50.72646749222059,42.5891413429304,41.66638814489019,39.31402901642649,38.6823648932715,38.177825917933376,37.14401306648512
422,31.85,40.89800000000012,60.54555555754588,59.92314285943474,57.01087912180071,53.80646146312648,52.7264674922206,43.58914134293041,42.16638814489019,39.647362349759824,38.93236489327151,38.377825917933386,37.14401306648512
423,30.25,55.89800000000008,65.54555555754588,62.92314285943473,59.15373626465784,55.473128129793146,54.22646749222059,44.33914134293041,42.54138814489019,39.89736234975983,39.11986489327151,38.52782591793338,37.14401306648512
424,30.05,55.89800000000007,65.54555555754588,62.92314285943473,59.15373626465784,55.473128129793146,54.22646749222059,44.33914134293041,42.54138814489019,39.897362349759824,39.11986489327151,38.52782591793338,37.14401306648512
425,39.79,65.89800000000011,68.87888889087921,64.92314285943473,60.58230769322928,56.58423924869117,55.2264674922206,44.83914134293041,42.79138814489019,40.064029016426495,39.24486489327151,38.627825917933386,37.14401306648512
426,82.65,80.89800000000011,73.87888889087921,67.92314285943473,62.72516483608641,58.25090590757092,56.72646749222058,45.58914134293041,43.16638814489019,40.314029016426495,39.43236489327151,38.77782591793338,37.14401306648512
427,91.76,85.89800000000011,75.54555555754588,68.92314285943473,63.43945055037212,58.80646146312648,57.2264674922206,45.83914134293041,43.29138814489019,40.397362349759824,39.49486489327151,38.82782591793338,37.14401306648512
428,112.9,90.89800000000012,77.21222222421255,69.92314285943473,64.15373626465784,59.36201701868203,57.72646749222059,46.08914134293041,43.41638814489019,40.48069568309316,39.55736489327151,38.87782591793338,37.14401306648512
429,112.6,95.89800000000004,78.87888889087921,70.92314285943473,64.86802197894355,59.9175725742376,58.226467492220586,46.33914134293041,43.54138814489019,40.564029016426495,39.61986489327151,38.92782591793338,37.14401306648512
430,112.65,100.89800000000012,80.54555555754588,71.92314285943473,65.58230769322927,60.473128129793146,58.72646749222059,46.58914134293041,43.66638814489019,40.647362349759824,39.68236489327151,38.97782591793338,37.14401306648512
431,113.2,100.8980000000001,80.54555555754588,71.92314285943475,65.58230769322927,60.47312812979316,58.72646749222059,46.58914134293041,43.66638814489019,40.64736234975983,39.68236489327151,38.97782591793339,37.14401306648512
432,113.05,95.89800000000008,78.87888889087922,70.92314285943473,64.86802197894356,59.91757257423758,58.2264674922206,46.33914134293041,43.54138814489019,40.56402901642649,39.61986489327151,38.927825917933376,37.14401306648512
433,112.5,90.89800000000008,77.21222222421252,69.92314285943473,64.15373626465785,59.362017018682025,57.72646749222059,46.08914134293041,43.41638814489019,40.48069568309316,39.55736489327151,38.87782591793338,37.14401306648512
434,82.5,85.89800000000008,75.54555555754587,68.92314285943472,63.43945055037213,58.80646146312648,57.22646749222059,45.83914134293041,43.29138814489019,40.39736234975983,39.49486489327151,38.82782591793338,37.14401306648512
435,111.13,90.89800000000008,77.21222222421255,69.92314285943473,64.15373626465785,59.36201701868203,57.72646749222059,46.08914134293041,43.41638814489019,40.48069568309316,39.55736489327151,38.87782591793338,37.14401306648512
436,82.5,80.89800000000008,73.87888889087921,67.92314285943473,62.72516483608641,58.250905907570925,56.72646749222059,45.58914134293041,43.16638814489019,40.314029016426495,39.43236489327151,38.77782591793338,37.14401306648512
437,82.5,75.89800000000008,72.21222222421255,66.92314285943473,62.0108791218007,57.69535035201537,56.22646749222059,45.33914134293041,43.04138814489019,40.23069568309316,39.36986489327151,38.72782591793338,37.14401306648512
438,80.47999999999998,70.8979999999982,70.54555555754588,65.92314285943475,61.296593407515,57.13979479645982,55.72646749222059,45.08914134293041,42.91638814489019,40.14736234975983,39.30736489327151,38.67782591793338,37.14401306648512
439,30.0,60.89800000000008,67.21222222421255,63.92314285943475,59.86802197894356,56.028683685348696,54.72646749222059,44.58914134293041,42.66638814489019,39.98069568309316,39.18236489327151,38.57782591793338,37.14401306648512
440,30.4,50.89800000000013,63.8788888908792,61.92314285943474,58.43945055037213,54.91757257423759,53.726467492220586,44.08914134293041,42.41638814489019,39.814029016426495,39.05736489327151,38.47782591793338,37.14401306648512
441,30.200000000000003,35.89800000000008,58.87888889087924,58.92314285943472,56.29659340751499,53.250905907570925,52.22646749222059,43.33914134293041,42.04138814489019,39.564029016426495,38.86986489327151,38.32782591793338,37.14401306648512
442,30.05,30.05,48.87888884311138,52.92314285943472,52.01087912180071,49.91757257423758,49.22646741659644,41.8391413429304,41.291388144890185,39.06402901642649,38.49486489327151,38.02782591793338,37.14401306648512
443,30.8,30.8,30.8,41.92314285943471,44.15373626465783,43.80646146312648,43.72646511583382,39.08914134293042,39.91638814489019,38.147362349759824,37.80736489327151,37.47782591793338,37.14401306648512
444,31.75,31.75,31.75,34.92314285943473,39.15373626465784,39.9175725742376,40.22646511583382,37.33914134293041,39.04138814489019,37.564029016426495,37.36986489327151,37.12782591793338,37.14401306648512
445,24.2,24.2,20.42333334925682,24.92314285943472,32.0108791218007,34.36201701868204,35.22646511583382,34.83914134293041,37.7913881448902,36.73069568309317,36.74486489327151,36.62782591793338,37.14401306648512
446,1.8000000000000114,8.534999999996586,10.423333301486366,18.923142859434734,27.725164836086407,31.02868368534869,32.22646511583382,33.33914134293041,37.04138814489019,36.23069568309316,36.36986489327151,36.32782591793338,37.14401306648512
447,0.55,0.55,0.55,11.923142859434751,22.72516483608641,27.13979479645981,28.726465115833825,31.58914134293041,36.166388144890185,35.64736234975983,35.932364893271505,35.97782591793339,37.14401306648512
448,0.0,0.0,0.0,2.923142859434733,16.29659340751499,22.13979479645981,24.22646501844818,29.33914134293041,35.04138814489019,34.897362349759824,35.36985775824012,35.52782591793338,37.14401306648512
449,0.0,0.0,0.0,0.0,9.153736264657836,16.584239240904253,19.226467492220596,26.83914134293041,33.79138814489019,34.064028917961586,34.74485775824012,35.027825917933384,37.14401306648512
450,0.0,0.0,0.0,0.0,3.439450550372129,12.13979479645981,15.226467492220593,24.83914134293041,32.79138814489019,33.39736129874288,34.24485775824012,34.62782591793338,37.14401306648512
451,0.0,0.0,0.0,0.0,1.2965934075149903,10.473128129793132,13.726467492220593,24.08914134293041,32.41638814489019,33.14736129874288,34.05735775824012,34.47782584562481,37.14401306648512
452,0.0,0.0,0.0,0.0,0.0,5.473128129793139,9.226467492220593,21.83914134293041,31.291388144890192,32.39736129874288,33.49485775824012,34.027825493076776,37.14401306648512
453,0.0,0.0,0.0,0.0,0.0,0.0,3.7264674922205927,19.089141342930407,29.91638814489019,31.480694632076208,32.80735775824012,33.47782549307678,37.14401306648512
454,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.339141342930407,28.5413881448902,30.5640278669406,32.11985766829926,32.92782549307678,37.14401306648512
455,7.55,7.55,7.55,7.55,7.55,7.55,7.55,14.839141342930414,27.791388144890192,30.06402901642649,31.744857758240126,32.62782539334779,37.14401306648512
456,17.05,17.05,17.05,17.05,17.05,17.05,17.05,17.05,26.791388144890195,29.397362349759828,31.244864893271505,32.22782591793337,37.14401306648512
457,18.75,18.75,18.75,18.75,18.75,18.75,18.75,18.75,25.416388144890192,28.48069568309316,30.557364893271505,31.677825917933387,37.14401306648512
458,19.2,19.2,19.2,19.2,19.2,19.2,19.2,19.2,24.16638814489019,27.64736234975982,29.9323648932715,31.177825917933376,37.14401306648512
459,19.15,19.15,19.15,19.15,19.15,19.15,19.15,19.15,22.916388144890192,26.814029016426492,29.307364893271505,30.677825917933383,37.14401306648512
460,20.0,20.0,20.0,20.0,20.0,26.92437592472893,20.0,20.0,22.041388144890192,26.230695683093163,28.869864893271505,30.32782591793338,37.14401306648512
461,12.5,20.0,20.0,20.0,20.0,22.479931480284502,20.0,20.0,21.041388144890192,25.56402901642649,28.36986484623033,29.927825917933376,37.14401306648512
462,12.55,12.55,20.05,20.05,20.05,20.05,28.553939396352693,34.307524190420665,20.291388144890192,25.06402901642649,27.994864791529118,29.62782591793338,37.14401306648512
463,20.0,20.0,23.55,27.5,27.5,27.5,27.553939335301152,33.807524190420665,37.60720147731936,27.5,39.61134615479228,29.527825917933384,37.14401306648512
464,36.7,36.7,36.7,36.7,39.407142880129925,39.50833336290694,39.42500004869274,40.67500001077491,43.61666669875902,44.2,43.45000002998023,44.2,43.28333335604644
465,37.1,37.1,37.1,37.1,37.264285737272765,37.84166663709306,37.924999951307264,39.9250000107749,43.24166669875902,44.6,43.26250002998023,44.6,43.28333335604644
466,33.69,37.5,37.5,37.5,37.5,37.5,37.5,39.42500001077491,42.99166660248196,45.0,43.13749994003954,45.0,43.28333328790712
467,30.1,41.29,45.1,45.1,45.1,45.1,45.1,45.1,45.1,48.65,45.1,52.6,45.1
468,30.35,45.35,49.93666666666841,52.85,52.85,52.85,52.85,52.85,52.85,52.85,52.85,56.4,52.85
469,45.45,53.61333333333455,60.45,62.870000025915445,62.72714289162353,62.64777780735132,62.620000048692745,62.49500001630429,62.43250003492713,62.41166671037044,62.40125004497034,62.39500004854572,62.37000003406964
470,45.03000000000001,48.61333333333469,60.6,61.86999997408456,62.01285710837647,62.09222219264869,62.11999995130726,62.24499998369571,62.30749996507287,62.32833328962956,62.33874995502965,62.34499995145429,62.36999996593033
471,74.85,73.61333333332695,70.66666666666842,73.1,72.77497106202767,74.19787029890199,73.08239999887337,70.06580645056101,68.82312499817154,68.48979166393518,68.32312499718935,68.22312499821346,67.82312500035991
472,82.5,73.61333333333454,71.24000000000183,73.33250001295767,77.39892857092454,73.38823435878547,73.08239999887337,70.06580645056101,68.82312499817154,68.48979166393518,68.32312499718935,68.22312499821346,67.82312500035991
473,81.3,73.61333333333464,71.23999999999818,73.33250001295765,72.77497106202766,73.38823435878548,73.08239993162296,70.06580645056101,68.82312499817154,68.48979166393518,68.32312499718935,68.22312499821346,67.82312500035991
474,75.68,68.75,68.75,71.33250001295767,71.34639963345626,72.27712324767438,71.42666669912848,69.56580645056101,68.57312499817154,68.32312499726851,68.19812499718935,68.12312499821347,67.82312500035991
475,68.03,68.6,68.6,69.33249996112701,69.91782820488478,71.16601213656327,70.42666669912848,69.06580645056101,68.32312499817154,68.15645833060185,68.07312499718935,68.02312499821348,67.82312500035991
476,60.95,74.81000000000002,75.95,75.34199134715205,73.82749998739915,70.61045658100771,70.24011666672546,68.81580645056101,68.19812499817154,68.07312499726851,68.01062499718935,67.97312499821346,67.82312500035991
477,76.0,76.0,77.8716666666686,75.38909090673496,69.99888827953691,68.94378991434104,68.74011666672544,68.06580645056101,67.82312499817154,67.82312499726851,67.82312499718935,67.82312499821347,67.82312500035991
478,83.05,83.05,72.89666666666675,71.38909085490239,67.14174542239404,66.72156769211882,66.74011666672543,67.06580645056101,67.32312499817154,67.48979166393518,67.57312499718935,67.62312499821347,67.82312500035991
479,89.6,85.14529411764747,66.2300000000001,64.34199134715206,64.28460256525119,64.49934546989658,64.74011666672544,66.06580645056101,66.82312499817154,67.15645833060185,67.32312499718935,67.42312499821347,67.82312500035991
480,81.65,70.14529411764735,61.230000000000096,61.341991347152,62.141745422394045,62.83267880322992,63.24011666672544,65.31580645056101,66.44812499817154,66.90645833060185,67.13562499718935,67.27312499821348,67.82312500035991
481,81.0,70.14529411764738,61.23000000000008,61.34199134715203,62.14174542239405,62.832678803229925,63.24011666672544,65.31580645056101,66.44812499817154,66.90645833060185,67.13562499718935,67.27312499821346,67.82312500035991
482,77.87,65.1452941176473,59.56333333333336,60.34199134715205,61.42745970810832,62.277123247674375,62.74011666672544,65.06580645056101,66.32312499817154,66.82312499726851,67.07312499718935,67.22312499821346,67.82312500035991
483,66.25,60.145294117647296,57.89666666666676,59.34199134715203,60.71317399382261,61.72156769211881,62.24011666672544,64.81580645056101,66.19812499817154,66.73979166393518,67.01062499718935,67.17312499821347,67.82312500035991
484,65.75999999999999,60.145294117647474,57.89666666666674,59.34199134715207,60.713173993822615,61.72156769211882,62.24011666672545,64.81580645056101,66.19812499817154,66.73979166393518,67.01062499718935,67.17312499821347,67.82312500035991
485,51.3,55.14529411764734,56.23000000000009,58.34199134715202,59.9988882795369,61.16601213656328,61.74011666672543,64.56580645056101,66.07312499817154,66.65645833060185,66.94812499718935,67.12312499821347,67.82312500035991
486,51.3,50.145294117647424,54.563333333333375,57.341991347152046,59.284602565251205,60.61045658100771,61.24011666672543,64.31580645056101,65.94812499817154,66.57312499726851,66.88562499718935,67.07312499821347,67.82312500035991
487,51.15,45.14529411764729,52.89666666666675,56.34199134715208,58.57031685096546,60.05490102545215,60.74011666672544,64.06580645056101,65.82312499817154,66.48979166393518,66.82312499718935,67.02312499821346,67.82312500035991
488,50.45,40.14529411764734,51.23000000000009,55.34199134715202,57.85603113667976,59.4993454698966,60.240116666725456,63.81580645056101,65.69812499817154,66.40645833060185,66.76062499718935,66.97312499821346,67.82312500035991
489,42.35000000000001,40.145294117647424,51.23000000000006,55.34199134715202,57.85603119354447,59.4993454698966,60.240116735945136,63.81580648316954,65.69812505668233,66.40645833060185,66.76062499718935,66.97312499821348,67.82312500035991
490,34.35,40.145294117647474,51.23000000000005,55.34199134715201,57.856031136679725,59.49934546989659,60.24011666672545,63.81580645056102,65.69812499817154,66.40645841800938,66.76062508713002,66.97312499821346,67.82312500035991
491,29.45,40.145294117647246,51.23000000000011,55.34199134715201,57.85603113667978,59.49934546989659,60.24011666672545,63.81580645056102,65.69812499817154,66.40645833060185,66.76062499718935,66.97312505538252,67.82312500035991
492,3.3,35.145294117647424,49.56333333333343,54.34199134715202,57.14174542239407,58.94378991434105,59.74011666672543,63.56580645056103,65.57312499817154,66.32312499726852,66.69812499718935,66.92312499821347,67.82312500035991
493,13.669999999999993,40.14529411764733,51.23000000000011,55.34199134715201,57.85603113667981,59.49934546989659,60.24011666672545,63.81580645056102,65.69812499817154,66.40645833060184,66.76062499718935,66.97312499821345,67.82312500035991
494,48.35,45.14529411764736,52.89666666666663,56.34199134715201,58.57031685096545,60.05490102545216,60.74011666672545,64.06580645056101,65.82312499817154,66.48979166393518,66.82312499718937,67.02312499821346,67.82312500035991
495,84.66999999999999,80.14529411764207,64.56333333333339,63.34199134715201,63.57031685096548,63.943789914341046,64.24011666672544,65.81580645056101,66.69812499817154,67.07312499726851,67.26062499718935,67.37312499821346,67.82312500035991
496,91.73,91.73,76.23000000000006,70.34199134715207,68.57031685096548,67.83267880322994,67.74011666672546,67.56580645056103,67.57312499817154,67.65645833060185,67.69812499718937,67.72312499821346,67.82312500035991
497,107.35,92.35,89.56333333333194,78.34199134715206,74.28460256525116,72.27712324767438,71.74011666672544,69.56580645056101,68.57312499817154,68.32312499726851,68.19812499718934,68.12312499821346,67.82312500035991
498,130.05,113.61333333333464,104.5383333333314,88.34199129532196,81.42745970810834,77.83267880322991,76.74011666672543,72.06580645056103,69.82312499817154,69.15645833060185,68.82312499718937,68.62312499821347,67.82312500035991
499,118.45,114.9,102.33333333333158,92.4,89.28460256525122,83.94378991434104,82.24011666672544,74.81580645056101,71.19812499817154,70.07312499726854,69.51062499718935,69.17312499821348,67.82312500035991
500,115.0,111.05,106.6033333333316,100.0,94.20354242163782,90.05490098843777,87.42666660174305,77.56580645056101,72.57312499817154,70.98979166393516,70.19812499718935,69.72312499821348,67.82312500035991
501,99.75,99.75,92.25,92.25,92.25,92.25,92.25,81.81580645056101,74.69812499817154,72.40645833060186,71.26062499718935,70.57312499821349,67.82312500035991
502,84.8,84.8,84.8,80.85,77.97857138259731,77.3,77.3,77.3,76.32312499817154,73.48979166393516,72.07312499718935,71.22312499821345,67.8231249888428
503,62.1,62.1,62.1,62.1,62.1,62.1,62.1,56.92499996767528,76.86765625081384,71.18354166809748,71.75632812615002,70.73406249875244,54.6
504,54.55,54.55,54.55,54.55,54.55,59.702153702506735,65.05393936582692,54.55,78.36765625081385,72.18354166809748,70.85281250205831,70.05437492720392,47.05
505,24.6,24.6,24.6,24.6,24.6,66.36882035052531,24.6,55.557524190420665,48.48220147731936,71.59031250197461,45.04884615479228,70.1745432696666,37.14401306648512
506,16.6,16.6,16.6,16.6,16.6,16.6,16.6,29.966112872377337,49.85720147731936,31.06589743643739,45.73634615479228,70.72454326966661,37.14401306648512
507,8.4,8.4,8.4,8.4,8.4,12.139794796459803,11.554577270837225,30.966112872377337,50.35720147731936,31.39923076977072,45.98634615479228,34.02200000065087,37.14401306648512
508,8.45,8.45,8.45,8.45,8.45,15.473128129793135,14.554577270837225,32.46611287237734,51.10720147731936,31.89923076977072,46.36134615479228,34.322000000650874,37.14401306648512
509,8.4,8.4,8.4,8.4,14.153736264657832,20.47312812979313,19.05457727083722,34.71611287237734,52.23220147731936,32.64923076977072,46.92384615479228,34.77200000065087,37.14401306648512
510,0.9,0.9,0.9,9.923142859434728,21.296593407514983,20.645477113316023,24.05457727083723,37.21611287237733,35.91638814489019,33.48256410310405,34.612909090832304,35.27200000065087,37.14401306648512
511,0.9000000000000113,0.9000000000000113,4.196666678609324,21.92314276286144,29.8680219297933,27.31214377998269,30.05457727083723,40.21611282574653,37.416388144890185,34.48256410310405,35.362909090832304,35.87200000065088,37.14401306648512
512,14.089999999999993,14.669999999999977,14.196666678609308,18.830303032555523,29.660662572076596,30.645477113316023,33.05457727083723,35.589141342930404,38.16638814489019,34.982564103104046,35.737909090832304,36.17200000065087,37.14401306648512
513,15.73,23.23,23.23,25.830303032555506,34.66066256060732,34.53436600220491,36.55457727083723,37.33914134293041,34.14165634460734,35.56589743643739,36.175409090832304,36.52200000065088,37.14401306648512
514,22.85,30.35,30.35,31.649741456646744,37.64986729770353,38.97881044664936,40.55457727083723,39.33914134293041,35.141656344607334,36.23256410310405,36.675409090832304,36.92200000065088,37.14401297012709
515,30.15,30.15,30.15,39.64974145664673,43.36415301198923,43.4232548910938,44.55457727083723,41.33914134293041,36.14165634460733,36.89923076977072,37.175409090832304,37.32200000065088,34.85055346924147
516,30.1,30.1,32.80250000177629,45.64974145664674,47.64986729770352,46.756588224427134,47.55457727083723,42.83914134293041,36.89165634460733,37.39923076977072,37.550409090832304,37.62200000065087,34.85055346924147
517,30.1,30.1,39.46916666844297,49.64974145664674,50.50701015484638,48.97881044664936,49.55457727083723,43.83914126301234,37.39165634460733,37.73256410310405,37.800409090832304,37.82200000065088,34.85055346924147
518,30.0,30.0,46.13583333510962,53.64974145664674,53.36415301198923,51.20103266887158,51.55457727083723,44.57076183614886,37.89165634460733,38.06589743643739,38.050409090832304,38.02200000065087,34.85055346924147
519,30.0,34.74000000000035,61.13583333510962,62.64974145664674,59.79272444056066,56.20103266887158,56.05457727083723,46.82076183614886,39.01665634460733,38.81589743643739,38.612909090832304,38.47200000065087,34.85055346924147
520,30.2,54.74000000000031,67.8025000017763,66.64974145664674,62.64986729770352,58.4232548910938,58.05457727083723,47.82076183614886,39.51665634460733,39.149230769770725,38.862909090832304,38.67200000065088,34.85055346924147
521,81.32999999999998,69.74000000000026,72.8025000017763,69.64974145664674,64.79272444056066,60.08992155776048,59.55457727083724,48.57076183614886,39.89165634460733,39.39923076977072,39.050409090832304,38.82200000065088,34.85055346924147
522,83.15,74.74000000000032,74.46916666844297,70.64974145664674,65.50701015484637,60.645477124834464,60.05457727083722,48.82076183614886,40.01665634460733,39.48256410310405,39.112909090832304,38.87200000065087,34.85055346924147
523,90.5,79.7400000000003,76.13583333510962,71.64974145664674,66.22129586913209,61.20103266887159,60.55457727083723,49.07076183614886,40.14165634460733,39.56589743643739,39.175409090832304,38.92200000065088,34.85055346924147
524,90.45,89.74000000000031,79.46916666844297,73.64974145664674,67.64986729770352,62.31214377998269,61.55457727083723,49.57076183614886,40.39165634460733,39.73256410310405,39.300409090832304,39.02200000065088,34.85055346924147
525,112.55,104.74000000000028,84.46916666844297,76.64974145664674,69.79272444056066,63.97881044664936,63.05457727083723,50.32076183614886,40.76665634460733,39.98256410310405,39.487909090832304,39.17200000065087,34.85055346924147
526,112.7,104.74000000000034,84.46916666844297,76.64974145664674,69.79272444056068,63.97881044664936,63.05457727083724,50.32076183614886,40.76665634460733,39.98256410310406,39.487909090832304,39.17200000065088,34.85055346924147
527,113.45,104.74000000000034,84.46916666844298,76.64974145664674,69.79272444056066,63.97881044664936,63.05457727083723,50.32076183614886,40.76665634460733,39.61240044035964,39.48790909083231,39.17200000065088,34.85055346924147
528,113.55,99.74000000000028,82.80250000177627,75.64974145664674,69.07843872627494,63.42325489109381,62.55457727083723,50.07076183614886,40.64165634460733,39.52906710702631,39.425409090832304,39.12200000065087,34.85055346924147
529,112.55,99.74000000000034,82.80250000177628,75.64974145664674,69.07843872627494,63.423254891093805,62.55457727083724,50.07076183614886,40.64165634460733,39.52906710702631,39.4254090908323,39.12200000065087,34.85055346924147
530,111.13,94.7400000000003,81.1358333351096,74.64974145664674,68.36415301198923,62.86769933553825,62.054577270837214,49.82076183614886,40.51665634460733,39.44573377369298,39.362909090832304,39.07200000065088,34.85055346924147
531,112.5,104.7400000000003,84.46916666844297,76.64974145664674,69.79272444056066,63.97881044664936,63.05457727083723,50.32076183614886,40.76665634460733,39.61240044035964,39.487909090832304,39.17200000065088,34.85055346924147
532,94.04999999999998,94.74000000000026,81.13583333510962,74.64974145664674,68.36415301198923,62.86769933553825,62.05457727083722,49.82076183614886,40.51665634460733,39.44573377369298,39.362909090832304,39.07200000065088,34.85055346924147
533,84.61,79.73999999999448,76.13583333510962,71.64974145664674,66.22129586913209,61.20103266887157,60.55457727083723,49.07076183614885,40.14165634460733,39.19573377369298,39.175409090832304,38.92200000065087,34.85055346924147
534,39.84,59.74000000000033,69.46916666844297,67.64974145664674,63.36415301198922,58.97881044664936,58.55457727083723,48.07076183614885,39.64165634460733,38.86240044035964,38.925409090832304,38.72200000065087,34.85055346924147
535,30.0,59.74000000000029,69.46916666844297,67.64974145664674,63.36415301198923,58.97881044664936,58.55457727083723,48.07076183614886,39.64165634460733,38.86240044035964,38.92540902282264,38.72200000065087,34.85055346924147
536,30.45,54.74000000000031,67.80250000177631,66.64974145664674,62.64986729770352,58.423254891093805,58.05457727083724,47.82076183614886,39.51665634460733,38.77906710702632,38.406115614839294,38.67200000065088,34.85055346924147
537,32.05,39.74000000000028,62.802500001776295,63.64974145664674,60.507010154846384,56.756588224427134,56.55457727083724,47.07076183614886,39.14165634460733,38.52906710702631,38.21861561483928,38.52200000065087,34.85055346924147
538,31.0,31.0,56.13583329247854,59.649741403400085,57.64986729770352,54.53436600220492,54.55457727083723,46.07076183614886,38.64165634460733,38.19573377369298,37.96861561483929,38.32200000065087,34.85055346924147
539,31.0,31.0,39.469166668442966,49.64974145664674,50.50701015484637,48.97881044664934,49.55457727083723,43.57076183614887,37.39165634460734,37.36240044035964,37.34361561483929,37.82200000065088,34.85055346924147
540,31.25,31.25,31.25,38.64974145664674,42.64986729770352,42.86769933553824,44.05457727083723,40.82076183614886,36.016656344607334,36.44573377369298,36.65611561483928,37.27200000065088,34.85055346924147
541,23.75,31.25,31.25,30.649741456646737,36.935581526992905,38.42325489109381,40.05457727083722,38.82076183614886,35.01665634460733,35.779067107026314,34.31679668644787,36.87199994644592,34.85055346924147
542,16.4,23.9,20.863333297505385,20.64974145664673,29.79272444056067,32.86769933553824,35.05457727083722,36.32076183614887,33.766656344607334,34.94573377369298,33.69179668644787,35.945469389512674,34.85055346924147
543,0.65,0.65,0.86333334527597,10.830303032555516,21.221295869132085,26.20103266887157,29.054577270837207,33.320761836148854,32.266656344607334,33.945733773692986,32.94179668644787,35.34546938951267,34.85055346924147
544,0.0,0.0,0.0,0.830303010312818,14.078438726274952,20.645477113316023,24.05457719377169,30.820761836148854,31.01665634460733,33.11240044035965,32.31679668644787,34.84546938951267,34.85055346924147
545,0.0,0.0,0.0,0.0,6.9355815834178,15.089921557760462,19.05457727083723,28.32076183614886,29.766656344607338,31.183703983566257,31.691796686447876,34.34546938951267,34.85055346924147
546,0.0,0.0,0.0,0.0,1.9355815834178005,11.201032668871576,15.554577270837228,26.57076183614886,28.89165634460733,30.600370650232925,31.254296686447876,31.69756907383622,34.85055346924147
547,0.0,0.0,0.0,0.0,0.5070101548463697,10.089921557760462,14.554577270837228,26.070761836148854,28.64165634460733,30.433703983566257,31.129296686447876,31.59756907383622,34.85055346924147
548,0.6,0.6,0.6,0.6,0.6,6.201032668871582,11.054577270837234,24.320761836148854,27.76665634460733,29.850370650232925,30.691796686447876,31.247569073836218,34.85055346924147
549,1.65,1.65,1.65,1.65,1.65,1.65,5.554577270837223,21.57076183614885,26.39165634460733,28.933703983566257,30.004296686447876,30.697569073836217,34.85055346924147
550,0.75,0.75,0.75,0.75,0.75,0.75,0.75,18.57076181938097,24.89165634460733,27.933703983566264,29.254296622043498,30.09756907383622,34.85055346924147
551,2.15,2.15,2.15,2.15,2.15,6.418856340224545,7.927365254015209,17.570761836148858,24.39165634460733,27.600370650232925,28.53105009746632,29.89756907383622,34.85055346924147
552,11.85,11.85,11.85,11.85,11.85,11.85,11.85,19.35,23.39165634460733,28.39923071650133,30.343615614839287,32.22200000065087,34.85055346924147
553,12.5,12.5,12.5,12.5,12.5,12.5,12.5,19.716112872377337,22.26665634460733,27.27906710702631,29.78111561483929,31.77200000065088,34.85055346924147
554,12.6,12.6,12.6,12.6,12.6,12.6,12.6,17.966112872377337,21.39165634460733,27.06589743643739,29.343615614839287,31.42200000065087,34.85055346924147
555,20.5,20.5,20.5,20.5,20.5,20.5,20.5,20.5,24.916388144890192,26.14923076977072,28.656115614839287,30.87200000065087,34.85055346924147
556,20.4,20.4,20.4,20.4,20.4,20.4,20.4,20.4,20.4,25.649230769770725,28.281115614839287,30.14546938951267,34.85055346924147
557,21.35,21.35,21.35,21.35,22.60988417122212,21.35,21.35,21.35,21.35,24.89923076977072,27.71861557708518,29.695469389512677,34.85055346924147
558,29.8,29.8,29.8,29.8,29.8,29.8,34.30233586212731,29.8,29.8,29.8,29.8,30.27782588510068,34.85055346924147
559,21.95,25.64,29.086666674113086,29.45,29.45,29.45,30.302335862127304,35.49861643738035,38.48220147731936,39.16791949914544,29.45,29.45,34.85055346924147
560,30.3,30.3,30.3,33.410000032191576,37.56464287438324,49.34994949574276,37.8,45.408484848166935,69.36765622646124,59.86114583415102,37.8,65.97454326966663,37.8
561,38.05,38.05,38.05,38.05,38.05,47.12772727352056,38.05,44.408484848166935,65.26241146014688,64.2569791686413,67.75632812615002,67.53406249875243,68.01218749871582
562,38.1,38.1,38.1,38.1,38.1,46.57217171796501,38.1,44.158484848166935,65.13741146014688,68.04343750182092,67.69382812615002,67.48406249875244,68.01218749871582
563,45.15,45.15,45.15,45.15,45.15,45.15,45.15,45.15,68.94812499817154,68.57312499726851,68.38562499718935,68.27312499821346,68.01218749871582
564,52.3,52.3,52.3,52.3,52.3,74.1978703679059,73.08239999887338,70.06580645056101,68.82312499817154,68.48979166393518,68.32312499718935,68.22312499821346,68.01218749871582
565,60.7,60.7,60.7,60.7,56.79894182258589,73.64231481235036,72.5823999988734,69.81580645056101,68.69812499817154,68.40645833060185,68.26062499718935,68.17312499821347,68.01218749871582
566,60.15,60.15,60.15,60.13033333506095,56.08465610830015,73.08675922130736,72.08239995403976,69.56580645056101,68.57312499817154,68.32312499726851,68.19812499718935,68.12312499821347,68.01218749871582
567,67.05,67.05,67.05,59.13033333506091,73.57031678200325,72.53120368941008,71.58239995403976,69.31580645056101,68.44812499817154,68.23979166393518,68.13562499718935,68.07312499821346,68.01218749871582
568,70.53,68.96500000000313,64.6164197530866,57.1303333350609,53.94179896544301,70.6104565810077,70.24011666672546,68.19259216869494,68.19812499817154,68.07312499726852,68.01062499718935,67.97312499821346,68.01218749871582
569,67.4,68.96499999999688,64.6164197530866,57.13033333506095,53.941798965443006,70.6104565810077,70.24011666672544,68.19259216869494,68.19812499817154,68.07312499726851,68.01062499718935,67.97312499821346,68.01218749871582
570,65.66,67.55,62.94975308641993,56.13033333506091,53.227513251157305,70.05490102545214,69.74011666672544,67.94259216869493,68.07312499817154,67.98979166393518,67.94812499718935,67.92312499821347,68.01218749871582
571,59.7,61.0800000000034,57.949753086419946,53.130333335060925,51.08465610830015,68.38823435878548,68.24011666672543,67.19259216869494,67.69812499817154,67.73979166393518,67.76062499718935,67.77312499821346,68.01218749871582
572,59.150000000000006,59.150000000000006,56.28308641975328,52.13033333506094,50.37037039401445,67.83267880322991,67.74011666672546,66.94259216869496,67.57312499817154,67.65645833060185,67.69812499718935,67.72312499821346,68.01218749871582
573,60.4,62.015000000003134,52.94975308641991,50.13033333506089,48.941798965443006,66.72156766998913,66.7401165693397,66.44259213938571,67.32312499817155,67.48979166393518,67.57312499718935,67.62312499821347,68.01218749871582
574,67.9,67.9,51.2830864197532,49.13033333506089,48.22751325115728,51.017083334640056,52.226333335890125,59.20129032284503,67.19812499817154,67.40645833060185,67.51062499718935,67.57312499821347,68.01218749871582
575,67.35,63.425000000003,47.949753086419925,47.1303333350609,46.79894182258588,49.90597222352896,51.22633333589014,58.70129032284505,66.94812493966309,67.23979166393518,67.38562499718935,67.47312499821346,68.01218749871582
576,59.3,49.73374999999969,42.94975308641993,44.13033333506091,44.65608467972872,48.23930555686228,49.72633333589012,57.95129032284504,62.13741146014688,66.98979166393518,67.19812499718935,67.32312499821347,67.82312500035991
577,50.45,44.73374999999969,41.283086419753246,43.13033333506088,43.94179896544303,47.68375000130671,49.22633333589012,57.70129032284504,62.01241146014688,66.90645833060185,67.13562499718935,67.27312499821346,68.01218749871582
578,44.02,39.73374999999997,39.61641975308659,42.13033333506094,43.227513251157305,47.12819441796624,48.72633333589015,57.45129029842852,61.88741146014688,66.82312499726851,67.07312499718935,67.22312499821345,67.82312500035991
579,36.75,29.733749999999706,36.28308641975326,40.130333335060925,41.798941822585874,40.42197039586725,47.72633331520723,50.03838709689002,61.63741146014688,66.65645833060185,66.94812499718935,67.12312499821347,67.82312500035991
580,6.6,19.73374999999985,32.949753086419925,38.1303333350609,40.37037039401444,39.31085928475614,41.415607642846574,49.53838709689003,61.387411460146886,66.48979166393516,66.82312499718935,67.02312499821346,67.82312500035991
581,6.35,14.733749999999736,31.283086419753268,37.1303333350609,39.65608467972872,38.75530372920057,40.915607642846574,49.28838709689001,61.26241146014687,66.40645833060184,66.76062499718935,66.97312499821346,68.01218745762372
582,5.25,14.733749999999644,31.28308641975326,37.13033333506095,39.65608467972871,38.75530372920056,40.91560764284657,49.28838709689002,61.26241146014688,66.40645833060184,66.76062499718935,66.97312499821346,67.823124970783
583,4.7,19.7337499999996,32.94975308641996,38.13033333506094,40.37037039401445,39.31085928475615,41.41560764284658,49.538387067874496,61.38741146014688,66.48979157652626,66.82312499718935,67.02312499821348,66.76890046546077
584,33.75,24.733749999999645,34.616419753086575,39.130333335060925,41.08465610830015,39.86641484031168,41.91560764284657,47.510141353422085,61.51241146014687,65.62677083515425,66.88562499718935,67.07312499821346,66.76890046546077
585,18.219999999999988,24.73374999999969,34.61641975308662,39.13033333506091,41.08465610830014,39.86641484031166,41.91560764284658,47.510141353422085,61.51241146014687,65.62677083515425,66.88562499718935,67.07312499821349,66.76890046546077
586,32.8,29.73375000000424,36.283086419753246,40.13033333506091,41.79894182258586,40.42197039586726,42.41560764284654,47.760141353422085,61.63741146014688,65.71010416848759,66.94812499718935,67.12312499821347,66.76890046546077
587,32.55,29.733749999999493,36.28308641975326,40.13033333506091,41.79894182258586,40.42197039586726,42.41560764284655,47.760141353422085,61.637411460146886,65.71010416848759,66.94812499718935,67.12312494104422,66.76890046546077
588,31.85,29.733749999999738,36.28308641975324,40.1303333350609,41.79894182258588,40.421970395867255,42.415607642846574,47.76014135342209,61.63741146014687,65.71010416848758,66.94812499718935,66.08406249875242,66.76890046546077
589,31.95,29.733749999999823,36.28308641975328,40.13033333506095,41.79894182258589,40.42197039586726,42.41560764284655,47.760141353422085,61.63741139029588,65.71010416848759,66.94812499718935,66.08406249875243,66.76890042388658
590,31.9,29.733749999999556,36.283086419753225,40.13033333506095,41.79894182258587,40.42197039586724,42.41560764284656,47.76014135342208,58.85290322694867,65.71010416848759,66.94812490724755,66.08406249875244,66.56440311196846
591,54.3,49.73374999999992,42.94975308641993,44.13033333506091,44.65608467972871,42.64419261808944,44.41560764284655,48.760141353422085,59.35290322694867,66.04343747268453,66.19382812615002,66.28406249875242,66.56440311196846
592,54.500000000000014,58.42499999999701,46.28308641975328,46.130333335061,46.084656108300166,43.75530372920058,45.41560764284658,49.260141353422085,59.60290322694867,63.93354166809748,66.31882812615002,66.38406249875243,66.56440311196846
593,68.63000000000001,67.01499999999687,54.616419753086646,51.130333335061,49.65608467972872,46.53308150697838,47.91560764284658,50.510141353422085,60.22790322694867,64.35020833476415,66.63132812615004,66.63406240166411,66.56440311196846
594,84.35,81.0799999999966,64.61641975308189,57.1303333350609,53.94179896544302,49.8664148403117,50.915607642846574,52.01014135342209,60.97790322694868,64.85020833476413,67.00632812615002,65.65437498497927,66.56440309139789
595,69.4,69.4,69.4,64.13033328323323,58.94179893443515,53.75530372920056,54.41560764284656,53.76014135342208,61.85290322694866,65.43354166809748,67.44382812615002,65.52454326966661,45.70827009271816
596,62.15,62.15,62.15,62.15,62.15,57.64419255894315,57.91560754546159,55.51014132081328,62.72790322694866,66.01687500143079,67.88132812615004,65.87454326966662,45.70827009271816
597,57.99,54.3,54.3,54.3,54.3,54.3,54.3,54.3,63.97790322694868,66.85020833476413,68.50632807301164,66.37454326966662,45.70827009271816
598,54.2,54.2,50.75333332588691,50.410000032191576,49.70750001724038,58.794393940187234,48.37000004869273,49.658484848166935,65.10290322694867,67.60020833476415,67.41531250205831,66.82454326966659,45.70827009271816
599,61.540000000000006,61.540000000000006,61.540000000000006,58.40999993561685,55.4217857315261,63.23883838463168,52.36999995130728,51.658484848166935,66.10290322694867,68.2668750014308,67.91531250205831,67.22454319546779,45.70827009271816
600,61.6,61.6,61.6,61.6,61.13607137685029,67.68328282907612,55.92500004869269,53.658484848166935,67.1029031925009,68.9335416264774,68.4153125020583,64.50906250079778,45.70827009271816
601,61.75,61.75,61.75,61.75,61.75,72.12772727352058,59.92499995130731,55.658484848166935,61.23874999917429,68.0069791686413,68.91531250205831,64.90906250079779,45.70827009271816
602,61.5,61.5,61.5,61.5,61.5,77.12772727352058,61.5,57.90848484816693,62.36374999917429,68.7569791686413,69.4778125020583,65.35906250079779,45.70827009271816
603,61.4,61.4,61.4,61.4,61.4,82.68328278738383,61.4,60.40848484816693,63.61374999917428,69.59031250197462,69.13531250528072,65.85906250079779,45.70827002457912
604,38.9,38.9,38.9,53.95777777530344,56.1813127426507,38.74,62.3023358621273,51.49861643738035,64.61374999917429,70.25697914442327,69.63531243097069,38.9,41.56699999971017
605,31.5,31.5,31.5,31.5,64.03845559979355,31.5,67.80233586212732,31.5,65.98874999917429,66.44447916748435,66.42897916752212,33.02199995158496,41.56699999971017
606,31.25,31.25,31.25,31.25,71.89559845693641,31.25,73.3023358621273,31.25,49.23220147731936,67.36114583415102,67.11647916752212,33.14546938951268,41.56699999971017
607,23.75,23.75,23.75,23.75,74.7527412946216,23.75,71.36167885285087,29.716112872377337,49.73220147731936,67.69447916748435,45.20065321748314,33.34546938951267,41.56699999971017
608,21.90999999999999,21.33000000000336,15.9,15.9,19.39759749006526,21.9744118957801,21.927365254015207,30.966112872377337,50.35720147731936,68.11114583415102,32.593615611407095,33.59546938951267,41.56699999971017
609,31.0,25.19999999999999,24.3133333572186,19.334074107090373,23.683311775779543,25.30774522911344,24.92736525401521,32.46611287237734,51.10720147731936,47.5845861737952,31.129296686447876,31.59756907383622,41.56699999971017
610,23.35,23.35,23.35,26.09838709988956,30.11188320435098,30.307745229113443,29.42736525401522,34.71611287237734,52.23220147731938,48.33458617379519,31.691796686447876,32.047569073836215,41.56699999971017
611,23.15,23.15,25.345977013141315,39.09838709988954,39.39759749006526,37.52996745133566,35.927365254015214,37.96611287237734,53.85720147731936,49.41791948317925,32.504296633602614,32.69756907383622,41.56699999971017
612,15.4,15.4,38.67931034647463,47.09838709988954,45.11188320435097,41.97441189578011,39.927365254015214,39.966112872377344,54.85720147731936,34.39923076977072,32.53105009746632,33.09756907383622,41.56699999971017
613,15.15,15.15,43.67931034647463,50.09838709988954,47.25474034720812,43.64107856244677,41.427365254015214,40.71611287237734,55.23220147731936,34.64923076977073,32.71855009746632,33.24756907383622,34.85055346924147
614,15.0,18.640909090909418,50.34597701314132,54.09838709988955,50.111883204350974,45.86330078466899,43.427365254015214,41.71611287237734,33.266656344607334,33.51703731689959,32.96855009746632,33.44756907383622,34.85055346924147
615,15.1,23.6409090909094,52.01264367980799,55.09838709988956,50.826168918636704,46.41885634022455,43.92736525401522,41.96611287237734,33.391656344607334,33.600370650232925,33.03105009746632,33.49756907383622,34.85055346924147
616,15.0,28.640909090909418,53.67931034647464,56.09838709988955,51.540454632922405,46.97441189578011,44.427365254015214,42.21611287237734,33.516656344607334,33.68370398356626,33.09355009746632,33.547569073836215,34.85055346924147
617,22.00999999999999,43.64090909090942,58.67931034647464,59.09838709988955,53.68331177577954,48.64107856244677,45.927365254015214,42.96611287237734,33.891656344607334,33.93370398356626,33.28105009746632,33.69756907383622,34.85055346924147
618,22.5,53.64090909090942,62.01264367980798,61.09838709988955,55.111883204350974,49.752189673557886,46.927365254015214,43.46611287237734,34.141656344607334,34.10037057562788,33.40605009746632,33.797569073836215,34.85055346924147
619,22.5,58.64090909090942,63.67931034647464,62.09838709988955,55.8261689186367,50.30774522911344,47.427365254015214,43.71611287237734,34.266656344607334,33.338755240033386,33.46855009746632,33.847569025379066,34.85055346924147
620,81.34,63.64090909090942,65.34597701314132,63.09838709988955,56.54045463292242,50.86330078466899,47.927365254015214,43.96611287237734,34.391656344607334,33.42208857336672,33.53105009746632,33.63744105314523,34.85055346924147
621,97.5,73.64090909090942,68.67931034647464,65.09838709988955,57.96902606149382,51.974411895780094,48.9273652540152,44.46611287237734,34.641656344607334,33.588755240033386,33.65605000885752,33.73744105314523,34.85055346924147
622,108.07999999999998,78.64090909090942,70.34597701314132,66.09838709988955,58.68331177577954,52.52996745133566,49.427365254015214,44.71611287237734,34.766656344607334,33.67208857336672,31.06343123622044,33.78744105314523,34.85055346924147
623,112.5,83.64090909090942,72.01264367980798,67.09838709988956,59.39759749006527,53.08552300689121,49.927365254015214,44.96611287237734,34.891656344607334,33.75542190670006,31.12593123622044,33.837441053145234,34.85055346924147
624,112.5,83.64090909090945,72.01264367980797,67.09838709988954,59.39759749006527,53.08552300689122,49.927365254015214,44.96611287237734,34.891656344607334,33.75542190670006,31.12593123622044,33.837441053145234,34.85055346924147
625,113.26,93.64090909090932,75.3459770131413,69.09838709988954,60.8261689186367,54.19663411800232,50.927365254015214,45.46611287237734,35.141656344607334,33.92208857336672,31.25093123622044,33.93744105314523,34.85055346924147
626,120.0,98.64090909090925,77.01264367980798,70.09838709988955,61.540454632922405,54.75218967355789,51.427365254015214,45.71611287237734,35.266656344607334,34.005421906700064,31.31343123622044,33.98744105314523,34.85055346924147
627,120.57999999999998,113.6409090909093,82.01264367980798,73.09838709988955,63.68331177577954,56.41885634022454,52.92736525401521,46.46611287237734,35.641656344607334,34.25542190670006,31.50093123622044,34.13744105314523,34.85055346924147
628,127.5,113.6409090909093,82.01264367980798,73.09838709988955,63.68331177577954,56.41885634022455,52.927365254015214,46.46611287237733,35.641656344607334,32.75643198520198,31.50093123622044,34.13744105314524,34.85055346924147
629,135.0,120.0,85.34597701314132,75.09838709988955,65.11188320435097,57.52996745133567,53.92736525401522,46.96611287237734,35.891656344607334,32.92309865186864,31.62593123622044,34.23744096937245,34.85055346924147
630,127.5,118.6409090909093,83.67931034647464,74.09838709988955,64.39759749006527,56.97441189578011,53.427365254015214,46.716112872377344,35.766656344607334,32.839765318535314,31.56343123622044,32.643408600790266,34.85055346924147
631,134.41,118.64090909090302,83.67931034647464,74.09838709988955,64.39759749006527,56.97441189578012,53.42736525401523,46.71611287237734,35.766656344607334,32.839765318535314,31.56343123622044,32.64340860079026,34.85055346924147
632,112.5,93.64090909090925,75.34597701314132,69.09838709988955,60.8261689186367,54.19663411800232,50.92736525401523,45.46611287237734,35.141656344607334,32.42309865186864,31.25093123622044,32.393408600790266,34.85055346924147
633,42.610000000000014,63.64090909090942,65.34597701314132,63.09838709988955,56.540454632922405,50.86330078466899,47.927365254015214,43.96611287237734,34.391656344607334,31.92309865186864,30.87593123622044,32.09340860079026,34.85055346924147
634,22.5,48.64090909090946,60.34597701314132,60.09838709988955,54.39759749006527,49.19663411800232,46.42736525401521,43.216112872377344,34.016656344607334,31.67309865186864,30.68843123622044,31.943408600790264,34.85055346924147
635,22.5,48.64090909090942,60.34597701314132,60.09838709988955,54.39759749006527,49.19663411800232,46.427365254015214,43.21611287237734,34.016656344607334,31.67309865186864,30.68843123622044,31.943408600790264,34.85055346924147
636,15.2,23.64090909090937,52.012643679808,55.09838709988957,50.8261689186367,46.41885634022455,43.927365254015214,41.96611287237734,33.391656344607334,31.25643198520197,30.37593123622044,31.693408600790264,34.85055346924147
637,15.25,15.25,38.67931034647464,47.09838709988955,45.111883204350974,41.9744118957801,39.927365254015214,39.96611287237733,32.391656344607334,30.589765318535317,29.87593123622044,31.293408600790265,34.85055346924147
638,16.3,16.3,25.34597701314131,39.098387099889536,39.39759749006527,37.52996745133567,35.927365254015214,37.96611287237734,31.391656344607338,29.92309865186864,29.37593123622044,30.893408600790263,34.85055346924147
639,16.2,16.2,16.2,26.09838709988956,30.11188320435097,30.307745229113436,29.42736525401521,34.71611287237734,29.76665634460733,28.83976531853531,28.56343123622044,30.243408600790264,34.85055346924147
640,9.849999999999987,15.65,15.65,16.098387003313512,22.969026061493828,24.752189673557872,24.427365254015207,32.21611287237733,28.51665634460733,28.00643198520197,27.93843123622044,29.74340860079026,34.85055346924147
641,0.75,1.3299999999966303,7.646666642781383,9.334074010515792,16.540454632922405,19.75218967355788,19.92736525401521,29.966112872377337,27.39165634460733,27.256431985201974,27.37593123622044,29.293408600790265,34.85055346924147
642,2.1,2.1,2.1,5.3340741070903785,13.683311775779549,17.529967451335672,17.92736525401522,28.966112872377337,26.89165634460733,26.92309865186864,27.12593123622044,29.093408600790266,34.85055346924147
643,2.65,2.65,2.65,2.65,11.5404546329224,15.863300784668988,16.427365254015207,28.216112872377337,26.51665634460733,26.67309865186864,26.93843123622044,28.943408600790264,34.85055346924147
644,2.8,2.8,2.8,2.8,6.540454632922407,11.974411895780111,12.927365254015218,26.46611287237734,25.641656344607338,26.089765318535317,26.50093123622044,28.593408600790266,34.85055346924147
645,2.15,2.15,2.15,2.15,2.15,8.085523006891224,9.427365254015209,24.71611287237733,24.76665634460733,25.50643198520197,26.06343123622044,28.24340860079026,34.85055346924147
646,1.95,1.95,1.95,1.95,1.95,3.6410785624467614,5.427365254015212,22.71611287237733,23.76665634460733,24.83976531853531,25.563431236220435,27.843408600790266,34.85055346924147
647,1.15,1.15,1.15,1.15,1.15,1.974411895780102,3.927365254015208,21.966112872377344,23.39165634460733,24.589765318535303,25.37593123622044,27.693408600790264,34.85055346924147
648,2.9,2.9,2.9,2.9,2.9,2.9,2.9,20.216112872377344,22.51665634460733,24.006431985201974,24.93843123622044,27.343408600790266,34.85055346924147
649,3.6,3.6,3.6,3.6,3.6,3.6,3.6,17.71611287237733,21.26665634460733,23.17309865186864,24.31343123622044,26.843408600790266,34.85055346924147
650,3.9,3.9,3.9,3.9,3.9,3.9,3.9,15.716112872377328,20.26665634460733,22.50643198520197,23.81343123622044,26.443408600790264,34.85055346924147
651,4.25,4.25,4.25,4.25,4.25,4.25,4.25,12.966112872377336,18.89165634460733,21.589765318535303,23.12593123622044,25.89340860079026,34.85055346924147
652,4.9,4.9,4.9,4.9,4.9,4.9,4.9,10.716112872377346,17.766656344607334,20.839765318535303,22.56343123622044,25.443408600790264,34.85055346924147
653,3.5,3.5,3.5,3.5,3.5,3.5,3.5,8.716112872377337,16.766656344607334,20.17309865186864,22.06343123622044,25.043408600790265,34.85055346924147
654,3.8,3.8,3.8,3.8,3.8,3.8,3.8,7.46611287237734,16.141656344607338,19.75643198520197,21.75093123622044,24.79340860079026,34.85055346924147
655,2.9,2.9,2.9,2.9,2.9,2.9,2.9,5.966112872377332,15.391656344607336,19.256431985201974,21.37593123622044,24.49340860079026,34.85055346924147
656,2.55,2.55,2.55,2.55,2.55,2.55,2.55,5.46611287237734,15.141656344607338,19.08976531853531,21.25093123622044,24.393408600790263,34.85055346924147
657,2.1,2.1,2.1,2.1,2.1,2.1,2.1,4.966112872377343,14.891656344607332,18.92309865186865,21.12593123622044,24.293408600790254,34.85055346924147
658,2.4,2.4,2.4,2.4,2.4,2.4,2.4,4.466112872377339,14.641656344607336,18.756431985201974,21.000931236220435,24.193408600790264,34.85055346924147
659,2.5,2.5,2.5,2.5,2.5,2.5,2.5,4.216112872377337,14.516656344607338,18.67309865186864,20.93843123622044,24.143408549685724,34.85055346924147
660,10.1,10.1,10.1,10.1,10.1,10.1,10.1,10.1,14.266656344607329,18.506431917675705,20.813431181264527,24.043408600790265,34.85055341790872
661,17.85,17.85,17.85,17.85,17.85,17.85,23.302335862127315,17.85,17.85,18.506431985201974,20.81343123622044,24.04340860079027,34.85055346924147
662,18.35,18.35,18.35,18.35,18.35,18.35,24.30233582668678,18.35,18.35,18.67309865186864,20.93843123622044,24.143408600790263,34.85055346924147
663,25.4,25.4,25.4,25.4,25.4,25.4,25.4,25.4,25.4,25.4,25.4,25.4,34.85055346924147
664,32.9,32.9,32.9,32.9,32.9,32.9,32.9,32.9,36.23220147731936,32.9,32.9,32.9,34.85055346924147
665,33.25,33.25,33.25,33.25,33.25,33.25,33.25,33.25,33.25,33.25,33.25,33.25,34.85055346924147
666,40.8,40.8,40.8,40.8,39.65608465878999,39.33888889100133,43.74391304533408,41.908484848166935,54.36374999917429,38.04564102659229,38.92384615479228,39.4507692307016,41.56699999971017
667,41.2,41.2,41.2,41.03367425064165,39.65608465878999,39.33888889100133,43.74391304533408,41.908484848166935,37.34427269638836,38.04564102659229,38.92384615479228,39.4507692307016,41.56699999971017
668,41.85,41.85,41.85,40.03367425064162,38.94179894450426,38.78333333544578,43.24391304533408,41.65848484816693,37.21927269638836,37.96230769325896,38.86134615479228,39.400769230701606,41.56699999971017
669,56.8,56.8,47.72518518435798,51.695909040588205,54.65608460571757,38.78333333544579,43.24391304533407,41.658484848166935,61.10290322694867,58.61114583415101,65.41531250205831,62.10906250079778,41.56699999971017
670,64.53,64.53,46.05851850279994,50.69590904058823,38.22751323021858,38.22777777989019,42.74391299063238,41.408484848166935,60.97790322694867,58.52781250081768,60.49147916752212,62.05906250079778,41.56699999971017
671,63.28,56.29277777777797,38.89664814972029,36.03367425064157,36.08465608736144,36.56111111322356,36.65267168982796,40.65848480506798,53.73874999917428,58.27781243957424,60.303979113806,61.90906250079778,66.56440308787138
672,56.85,51.29277777777802,37.22998148305361,35.033674250641674,35.37037037307571,36.00555555766798,36.152671689827976,36.55456456262397,53.61374999917429,37.54564102659229,38.54884615479228,61.85906242923612,41.56699999971017
673,47.1,36.29277777777791,32.2299814830536,32.03367425064162,33.22751323021857,34.338888891001325,34.652671689827976,35.80456456262397,53.238749999174296,37.29564102659229,38.36134615479228,39.00076923070161,41.56699999971017
674,39.010000000000005,26.29277777777788,28.89664814972026,30.033674250641663,31.798941801647118,33.22777777989019,33.65267168982798,35.304564562623966,52.98874990289589,37.12897435992564,38.23634615479229,38.900769230701606,41.56699999971017
675,16.73999999999999,16.292777777777825,25.563314816386946,28.03367425064165,30.370370373075712,32.11666666877909,32.65267168982797,34.804564562623966,35.71927269638836,36.96230769325896,38.11134615479229,38.8007692307016,41.56699999971017
676,11.55,16.292777777777975,25.563314816386924,28.033674250641628,30.37037037307572,32.116666668779104,32.652671689827955,34.804564562623966,35.71927269638836,36.96230769325896,38.11134615479227,38.8007692307016,41.56699999971017
677,27.98,21.292777777777967,27.22998148305363,29.03367425064165,31.084656087361434,32.672222224334675,33.15267168982798,35.054564562623966,35.84427269638836,37.04564102659229,38.17384615479228,38.85076923070161,41.56699999971017
678,41.35,31.292777777778007,30.563314816386917,31.033674250641617,32.51322751593285,33.78333333544578,34.152671689827976,35.55456456262397,36.094272696388366,37.21230769325896,38.298846154792265,38.9507692307016,41.56699999971017
679,18.55,21.29277777777797,27.22998148305364,29.033674250641628,31.08465608736144,32.672222224334675,33.15267168982797,35.054564562623966,35.84427269638836,37.045641026592286,38.17384615479227,38.8507692307016,41.56699999971017
680,3.7,11.292777777778024,23.89664814972026,27.03367425064162,29.65608465878999,31.56111111322356,32.15267168982798,34.554564562623966,35.59427269638836,36.87897435992564,38.04884615479228,38.75076923070161,41.56699999971017
681,3.5,11.292777777777928,23.89664814972025,27.033674250641667,29.65608465878998,31.561111113223543,32.15267168982797,34.554564562623966,35.59427269638836,36.87897435992563,38.04884615479228,38.75076923070161,41.56699999971017
682,11.1,16.29277777777802,25.563314816386917,28.033674250641617,30.37037037307571,32.1166666687791,32.652671689827976,34.80456456262396,35.71927269638836,36.96230769325896,38.11134615479228,38.8007692307016,41.56699999971017
683,10.95,16.292777777777882,25.563314816386946,28.03367425064165,30.370370373075712,32.116666668779104,32.65267168982798,34.804564562623966,35.71927269638836,36.96230769325896,38.11134615479229,38.8007692307016,41.56699999971017
684,10.55,16.292777777777975,25.563314816386896,28.033674250641685,30.37037037307569,32.116666668779075,32.652671689827955,34.804564562623966,35.71927269638836,36.96230769325896,37.90078759422546,38.8007692307016,41.56699999971017
685,10.2,16.292777777777882,25.563314816386946,28.033674250641592,30.370370373075712,32.116666668779104,32.65267168982798,34.804564562623966,35.71927269638836,36.962307614092566,37.90078759422546,38.80076923070162,40.94952679414521
686,5.189999999999998,16.29277777777793,25.56331481638693,28.033674250641667,30.3703703730757,32.11666666877909,32.65267168982797,34.804564562623966,35.71927269638836,36.96229371212287,37.90078759422546,38.80076918083627,40.94952679414521
687,17.6,21.29277777777802,27.2299814830536,29.033674250641617,31.08465608736143,32.67222222433467,33.152671689827976,35.05456456262397,35.84427269638835,37.0456270454562,37.96328759422546,38.30758741819152,40.94952679414521
688,53.07000000000001,46.292777777774816,35.56331481638695,34.03367425064165,34.65608465878999,35.450000002112446,35.65267168982798,36.304564562623966,36.46927269638836,37.46229371212287,38.27578759422546,38.55758741819152,40.94952679414521
689,70.2,70.2,47.22998148305362,41.03367425064165,39.65608465878999,39.33888889100133,39.15267168982798,38.054564562623966,37.34427269638836,38.0456270454562,38.71328759422546,38.90758741819152,40.94952679414521
690,70.25,70.25,57.22998146815695,47.03367425064164,43.94179894450426,42.67222222433466,42.15267168982797,39.554564562623966,38.09427269638836,38.5456270454562,39.08828759422546,39.20758741819152,40.94952679414521
691,70.45,70.45,70.45,58.03367425064164,51.798941801647146,48.7833333354458,47.65267168982798,42.304564562623966,39.46927269638836,39.46229371212287,39.77578759422546,39.75758741819152,40.94952679414521
692,70.65,70.65,70.65,69.03367415406592,59.65608463881832,54.89444444655688,53.15267168982796,45.05456456262396,40.84427269638835,40.378960378789536,40.46328759422546,40.30758741819152,40.94952679414521
693,62.6,62.6,62.6,62.6,62.6,62.11666660963085,59.65267159244269,48.30456456262397,42.469272696388366,41.46229371212287,41.275787594225456,40.95758739073775,40.94952679414521
694,55.05,55.05,55.05,55.05,55.05,55.05,55.05,50.304564562623966,43.469272696388366,42.12896037878953,41.77578759422546,40.917340990370604,40.94952674253302
695,57.96,57.96,57.96,57.96,57.96,57.96,55.05,52.80456453673301,44.719272696388366,42.96229371212287,42.40078759422546,41.4173409903706,40.94952645395856
696,62.2,62.2,62.2,62.2,62.2,62.2,54.7,54.7,45.84427263630989,43.712293678342135,42.96328759422547,41.86734099037059,40.94952637422599
697,54.05,54.05,54.05,54.05,54.05,54.05,46.55,49.14954150287274,46.55,44.79552832067369,43.775787592699885,42.51734089064162,39.05
698,46.55,46.55,46.55,46.55,46.55,46.55,40.32898605937324,46.55,47.48220147731936,40.93442148175028,44.075653217483136,39.05,39.05
699,46.45,46.45,46.45,46.45,46.45,46.45,46.45,46.45,49.98220147731937,42.60108814841695,45.32565321748315,38.95,38.95
700,46.55,46.55,46.55,46.55,46.55,46.55,46.55,46.55,51.10720147731936,43.35108814841695,45.88815315664196,39.05,39.05
701,46.35,46.35,46.35,46.35,46.35,46.35,46.35,46.35,52.73220147731936,44.43442139434288,38.85,38.85,38.85
702,31.35,31.35,38.67931029870994,46.35,45.11188313538599,41.97441189578011,39.927365254015214,39.96611287237734,54.85720147731937,36.39736234975983,36.49486489327151,36.42782591793338,37.46042222689515
703,38.7,46.2,46.2,46.2,46.2,52.52996745133566,49.4273651930999,44.71611287237734,57.23220147731936,37.98069568309316,37.68236489327151,37.377825917933386,37.46042222689515
704,55.93999999999998,53.55,49.021666690551925,46.05,52.725164836086414,60.30774522911346,49.72646749222059,48.21611287237734,58.98220147731937,39.147362349759824,38.5573648932715,38.07782591793338,37.46042222689515
705,83.55,76.24999999999999,59.42466667622075,53.83030303255552,59.15373626465785,55.473128129793146,54.22646749222059,50.46611287237734,60.10720147731936,39.897362349759824,39.1198648932715,38.52782591793338,37.46042222689515
706,75.8,75.8,66.09133334288742,57.83030303255552,62.01087910198768,57.69535035201537,56.22646749222059,51.46611287237734,60.60720147731936,40.23069568309316,39.36986489327151,38.72782591793338,37.46042222689515
707,75.35,75.35,69.42466667622077,59.83030303255553,58.94637685779088,58.80646146312648,57.22646749222059,51.96611287237734,38.39165634460733,40.397362349759824,39.49486489327151,38.82782591793338,37.46042222689515
708,67.75,67.75,67.75,61.83030303255552,60.37494828636231,59.91757257423759,58.22646749222059,52.46611287237734,38.64165634460733,40.564029016426495,39.61986489327151,38.92782591793338,37.46042222689515
709,67.6,67.6,67.6,65.83030303255552,63.232091143505166,62.13979479645981,60.22646749222059,53.46611287237733,39.14165634460733,40.897362349759824,39.86986489327151,39.127825917933386,37.46042222689515
710,67.55,67.55,69.46916666330588,69.83030303255552,66.08923400064802,64.36201701868202,62.22646749222059,54.46611287237734,39.64165634460733,41.23069568309316,40.11986489327151,39.32782591793338,37.46042222689515
711,60.0,60.0,67.65861111354593,69.83030303255552,66.08923400064802,64.36201701868202,62.22646749222059,54.46611287237734,39.64165634460733,41.23069568309316,40.11986489327151,39.32782591793338,37.46042222689515
712,60.0,60.0,69.32527778021259,70.83030303255552,66.80351971493374,64.9175725742376,62.72646749222059,54.71611287237734,39.76665634460733,41.314029016426495,40.18236489327151,39.37782591793338,37.46042222689515
713,60.0,67.41538461538516,75.99194444687926,74.83030303255552,69.6606625720766,67.13979479645981,64.72646749222059,55.71611287237734,40.26665634460733,41.64736234975983,40.43236489327151,39.57782591793338,37.46042222689515
714,97.5,82.41538461538516,80.99194444687926,77.83030303255552,71.80351971493374,68.80646146312648,66.22646749222059,56.46611287237734,40.64165634460733,41.89736234975983,40.61986489327151,39.72782591793338,37.46042222689515
715,97.65,87.41538461538516,82.65861111354593,78.83030303255552,72.51780542921945,69.36201701868202,66.72646749222059,56.71611287237734,40.76665634460733,41.98069568309316,40.68236489327151,39.77782591793338,37.46042222689515
716,103.48,92.41538461538516,84.32527778021259,79.83030303255552,73.23209114350516,69.91757257423761,67.22646749222059,56.96611287237734,40.89165634460733,42.064029016426495,40.74486489327151,39.82782591793338,37.46042222689515
717,97.85,97.41538461538512,85.99194444687926,80.83030303255552,73.94637685779088,70.47312812979314,67.72646749222059,57.21611287237735,41.01665634460733,42.147362349759824,40.80736489327151,39.877825917933386,37.46042222689515
718,97.75,97.41538461538516,85.99194444687926,80.83030303255553,73.94637685779088,70.47312812979314,67.72646749222059,57.21611287237734,41.01665634460733,42.14736234975983,40.80736489327151,39.87782591793338,37.46042222689515
719,97.7,97.7,90.99194439910896,83.83030303255552,76.08923400064802,72.13979479645981,69.2264674922206,57.96611287237734,41.39165634460734,42.39736234975983,40.99486489327151,40.02782591793338,37.46042222689515
720,97.6,97.6,89.32527778021259,82.83030303255552,75.37494828636233,71.58423924090425,68.72646749222059,57.716112872377344,41.26665634460733,42.314029016426495,40.93236489327151,39.97782591793338,37.46042222689515
721,97.55,97.55,89.32527778021259,82.83030303255552,75.37494828636231,71.58423924090425,68.72646749222059,57.71611287237734,41.26665634460733,42.31402901642649,40.93236489327151,39.97782591793338,37.46042222689515
722,97.5,97.5,87.65861111354593,81.83030303255552,74.6606625720766,71.0286836853487,68.22646749222059,57.46611287237734,41.14165634460733,42.23069568309316,40.86986489327151,39.92782591793338,37.46042222689515
723,97.5,97.41538461537812,85.99194444687926,80.83030303255552,73.94637685779088,70.47312812979314,67.72646749222059,57.21611287237733,41.01665634460733,42.14736234975983,40.80736489327151,39.87782591793338,37.46042222689515
724,90.0,87.41538461538516,82.65861111354593,78.83030303255552,72.51780542921945,69.36201701868202,66.72646749222059,56.71611287237734,40.76665634460733,41.98069568309316,40.68236489327151,39.77782591793338,37.46042222689515
725,90.1,77.41538461538514,79.32527778021255,76.83030303255552,71.08923400064802,68.25090590757091,65.72646749222059,56.21611287237733,40.51665634460733,41.814029016426495,40.55736489327151,39.67782591793338,37.46042222689515
726,52.6,72.41538461538518,77.65861111354592,75.83030303255552,70.37494828636231,67.69535035201537,65.22646749222059,55.966112872377344,40.39165634460733,41.73069568309316,40.49486489327151,39.62782591793338,37.46042222689515
727,89.15,77.41538461538515,79.32527778021257,76.8303030325555,71.08923400064802,67.81603895840512,65.72646749222059,56.21611287237733,40.51665634460733,41.814029016426495,40.55736489327151,39.67782591793338,37.46042222689515
728,44.62,67.41538461538516,75.99194444687927,74.83030303255552,69.6606625720766,67.13979479645982,64.72646749222059,55.71611287237733,40.26665634460733,41.647362349759824,40.43236489327151,39.57782591793338,37.46042222689515
729,38.2,52.41538461538515,70.99194444687929,71.8303030325555,67.51780542921945,65.4731280450986,63.22646749222059,54.96611287237734,39.89165634460733,41.39736234975983,40.24486489327151,39.42782591793338,37.46042222689515
730,38.05,38.05,57.65861111354592,63.83030303255552,61.80351971493373,60.59381673618289,59.22646749222059,52.96611287237733,38.89165634460733,40.73069568309316,39.74486489327151,39.02782591793338,37.46042222689515
731,37.95,37.95,40.99194444687926,53.830303032555534,54.66066257207659,55.03826118062734,54.22646749222059,50.46611287237735,37.64165634460733,39.897362349759824,39.11986489327151,38.52782591793338,37.46042222689515
732,30.849999999999987,38.15,38.15,46.83030295822332,49.66066257207659,51.14937229173844,50.726467492220586,48.716112872377344,36.76665634460733,39.314029016426495,38.68236489327151,38.17782591793338,37.46042222689515
733,2.25,12.139999999999986,34.42466667622074,38.83030303255552,43.94637685779088,46.704927847294,46.72646749222061,46.71611287237734,35.766656344607334,38.64736234975982,38.18236489327151,37.77782591793338,37.46042222689515
734,1.75,8.659999999999997,19.42466662845028,29.83030303255552,37.51780542921945,41.704927847294,42.22646749222059,44.46611287237735,34.641656344607334,37.89736234975983,37.61986489327151,37.32782591793338,37.46042222689515
735,1.75,1.75,5.688333309448069,18.83030303255552,29.66066257207659,35.59381673618289,36.72646749222059,41.71611287237734,33.266656344607334,36.98069568309316,36.93236489327151,36.77782591793338,37.46042222689515
736,3.9,3.9,3.9,12.830303032555516,25.374948286362304,32.26048340284956,33.726467492220586,40.21611287237733,32.516656344607334,36.48069568309315,36.55736489327151,36.47782591793338,37.46042222689515
737,3.25,3.25,3.25,3.83030303255552,18.94637685779088,27.26048340284956,29.226467492220596,37.96611287237735,31.39165634460733,35.73069568309316,35.99486489327151,36.027825917933384,37.46042222689515
738,2.6,2.6,2.6,2.6,13.232091143505164,22.81603895840511,25.2264674922206,35.96611287237733,30.39165634460733,35.064029016426495,35.494864893271505,35.627825917933386,37.46042222689515
739,0.95,0.95,0.95,0.95,12.517805429219448,22.26048340284956,24.72646749222059,35.71611287237736,30.26665634460733,34.98069568309316,35.432364893271505,35.577825917933374,37.46042222689515
740,0.85,0.85,0.85,0.85,8.946376857790886,19.48270562507178,22.226467492220607,34.46611287237733,29.64165634460733,34.564029016426495,35.119864893271505,35.32782591793338,37.46042222689515
741,0.6,0.6,0.6,0.6,3.946376857790887,15.593816736182893,18.726467492220596,32.71611287237732,28.76665634460733,33.980695683093145,34.682364893271505,34.97782591793338,37.46042222689515
742,0.95,0.95,0.95,0.95,0.95,12.816038873708615,16.22646749222059,31.466112872377344,28.14165634460733,33.564029016426495,34.369864893271505,34.72782591793338,37.46042222689515
743,8.65,8.65,8.65,8.65,8.65,10.038261180627323,13.726467492220587,30.21611287237735,27.51665634460733,33.147362349759824,34.057364893271505,34.47782591793337,37.46042222689515
744,17.05,17.05,17.05,17.05,17.05,17.05,17.05,28.216112872377327,26.516656344607338,32.48069568309317,33.557364893271505,34.07782591793338,37.46042222689515
745,24.7,24.7,24.7,24.7,24.7,24.7,24.7,25.21611287237734,25.01665634460733,31.48069568309316,32.807364893271505,33.47782591793338,37.46042222689515
746,25.15,25.15,25.15,25.15,25.15,25.15,25.15,25.15,25.15,30.814029016426492,32.307364893271505,33.07782591793338,37.46042222689515
747,25.15,25.15,25.15,25.15,25.15,25.15,25.15,25.15,25.15,30.39736236082112,31.994864893271505,32.82782591793338,37.46042222689515
748,32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,37.46042222689515
749,33.5,33.5,33.5,33.5,33.5,33.5,33.5,33.5,44.10720147731936,33.5,33.5,33.5,37.46042222689515
750,41.3,41.3,41.3,41.3,41.3,41.3,41.3,41.3,43.23220147731936,41.29999999999998,41.3,41.3,40.94952679414521
751,48.3,48.3,48.3,48.3,48.3,48.3,48.3,44.557524190420665,44.09427269638836,42.54564102659229,42.29884615479228,42.150769230701606,41.56699999971017
752,46.5,46.5,46.5,46.5,46.5,46.5,46.5,43.807524190420665,43.71927269638836,42.29564102659229,42.11134615479228,42.00076923070161,41.56699999971017
753,46.7,46.7,46.7,46.7,46.7,46.7,46.7,43.807524190420665,43.71927269638836,42.29564102659229,42.11134615479228,42.00076923070161,41.56699999971017
754,46.55,46.55,46.55,46.55,46.55,46.55,46.55,44.307524190420665,43.96927269638836,42.46230769325896,42.23634615479228,42.1007692307016,41.56699999971017
755,46.6,46.6,46.6,46.6,46.6,46.6,46.6,43.807524190420665,43.719272696388366,42.29564102659229,42.11134615479228,42.0007692307016,41.56699999971017
756,47.55,47.55,47.55,47.55,47.55,47.28670138833383,46.55393939635269,43.307524190420665,43.46927266923986,42.12897435992563,41.98634615479228,41.900769230701606,41.56699999971017
757,47.55,47.55,47.55,47.55,47.55,47.54999999999997,47.05393939635269,43.557524190420665,42.48220147731936,42.21230769325896,42.04884615479228,41.9507692307016,41.56699999971017
758,47.9,47.9,47.9,47.9,47.9,47.842256943889375,47.05393939635268,43.557524190420665,42.48220147731936,42.21230769325896,42.04884615479228,41.9507692307016,41.56699999971017
759,48.45,48.45,48.45,48.3866666827624,47.52952382101735,45.62003472166715,45.05393939635269,42.557524190420665,41.98220147731936,41.87897435992563,41.79884615479228,41.75076923070161,41.56699999971017
760,48.75,48.75,48.75,48.38666668276238,47.529523821017335,45.62003472166715,45.05393939635269,42.557524190420665,41.98220147731936,41.87897435992563,41.79884615479228,41.75076923070161,41.56699999971017
761,43.870000000000005,43.870000000000005,47.118333357218674,46.3866666827624,46.10095239244593,44.50892361055604,44.05393939635269,42.057524190420665,41.73220147731936,41.71230769325896,41.46328759422546,41.650769230701606,41.56699999971017
762,41.2,41.2,45.45166664278133,45.38666668276238,45.3866666781602,43.95336805500048,43.55393939635269,41.807524190420665,41.60720147731936,41.62897435992563,41.40078759422546,41.6007692307016,41.56699999971017
763,41.35,41.35,41.35,42.38666668276236,43.243809535303065,42.28670138833382,42.05393939635268,41.057524190420665,41.23220147731936,41.37897435992563,41.21328759422546,41.4507692307016,41.56699999971017
764,35.47000000000001,41.2,41.2,41.3866665861881,42.529523752056136,41.73114583277827,41.5539393963527,40.807524190420665,41.10720147731936,40.91791950712852,41.15078759422546,40.85758741819152,40.94952679414521
765,56.4,56.4,46.73984848335399,42.78956521771493,41.13739130583803,40.620034721667146,40.55393939635268,47.304564562623966,40.85720147731936,41.12897435992563,41.23634615479228,41.3007692307016,41.56699999971017
766,64.3,61.97933333333425,45.07318181668738,41.78956521771495,40.42310559155233,40.0644791661116,40.05393939635269,47.05456454541516,40.73220147731936,41.04564102659229,41.1738461520722,41.25076923070161,41.56699999971017
767,64.1,51.97933333333422,41.73984848335406,39.789565217714944,38.99453416298088,38.95336805500049,39.053939396352696,39.55752419042067,40.48220147731936,40.87897435992563,40.83828759422546,41.150769230701606,41.56699991536557
768,64.1,46.97933333333422,40.07318181668743,38.789565217714944,38.28024844869518,38.39781249944495,38.553939396352696,39.30752419042067,40.35720147731936,40.79564094742589,40.77578759422546,41.10076918083626,40.94952679414521


==> power_profiles_random_baseload.csv <==
97,156.034,141.73049999999887,117.70983333333362,112.10424137931044,110.47162946428584,109.75734375047556,109.4936060606062,108.323285716522,107.96220000051616,107.88600952474376,107.84791428669767,107.8250571434496,107.73362857147778
98,121.03,126.7451666666666,114.3765000000003,110.10424137931044,109.0430580357144,108.64623263936446,108.4936060606062,107.823285716522,107.71220000051616,107.71934285807713,107.72291428669772,107.72505714344962,107.73362857147778
99,133.805,126.745166666667,114.3765000000003,110.10424137931044,109.0430580357144,108.64623263936446,108.4936060606062,107.823285716522,107.71220000051616,107.71934285807713,107.72291428669767,107.7250571434496,107.73362857147778
100,109.955,117.455,112.70983333333363,109.10424137931048,108.3287723214287,108.0906770838089,107.9936060606062,107.57328571652202,107.58720000051616,107.63600952474376,107.6604142866977,107.6750571434496,107.73362857147778
101,150.303,142.803,114.3765000000003,110.10424137931044,109.0430580357144,108.64623263936444,108.4936060606062,107.823285716522,107.71220000051616,107.71934285807713,107.7229142866977,107.7250571434496,107.73362857147778
102,105.57,115.24,112.70983333333362,109.10424137931044,108.32877232142872,108.09067708380886,107.9936060606062,107.573285716522,107.58720000051616,107.63600952474376,107.66041428669767,107.6750571434496,107.73362857147778
103,152.985,129.6850000000004,109.37650000000028,107.985,107.985,107.985,107.985,107.073285716522,107.33720000051618,107.46934285807713,107.5354142866977,107.5750571434496,107.73362857147778
104,71.549,86.7451666666667,95.4459166666623,98.899,98.899,98.899,98.899,98.899,98.899,98.899,98.899,98.899,98.899
105,97.201,99.68500000000036,99.37650000000032,101.10424137931044,102.61448660714296,103.64623263936446,103.9936060606062,105.573285716522,106.58720000051616,106.96934285807713,107.16041428669772,107.27505714344964,107.73362857147778
106,95.689,94.6850000000003,97.7098333333336,100.10424137931044,101.90020089285724,103.09067708380888,103.4936060606062,105.323285716522,106.46220000051616,106.88600952474376,107.09791428669772,107.22505714344962,107.73362857147778
107,65.215,74.68499999999892,91.04316666666688,96.10424137931044,99.04305803571437,100.86845486158668,101.4936060606062,104.323285716522,105.96220000051616,106.55267619141044,106.84791428669772,107.0250571434496,107.73362857147778
108,107.054,99.554,99.554,99.554,99.554,99.554,99.9936060606062,103.573285716522,105.58720000051616,106.30267619141044,106.6604142866977,106.8750571434496,107.73362857147778
109,72.568,74.17299999999979,81.043166666667,90.10424137931044,94.75734375000012,97.53512152825334,98.49360606060624,102.82328571652204,105.21220000051616,106.05267619141046,106.47291428669767,106.72505714344962,107.73362857147778
110,67.035,69.17300000000083,79.37650000000028,89.10424137931051,94.0430580357144,96.97956597269776,97.99360606060624,102.57328571652204,105.08720000051616,105.96934285807713,106.41041428669767,106.67505714344964,107.73362857147778
111,54.418,54.418000000000006,71.04316666666696,84.10424137931045,90.47162946428575,94.20178819491996,95.4936060606062,101.323285716522,104.46220000051616,105.55267619141044,106.09791428669767,106.4250571434496,107.73362857147778
112,64.94000000000001,69.39,69.39,81.10424137931047,88.3287723214287,92.53512152825338,93.9936060606062,100.57328571652204,104.08720000051618,105.30267619141044,105.91041428669772,106.2750571434496,107.73362857147778
113,35.33,39.172999999999845,69.37650000000032,83.10424137931041,89.75734375000009,93.64623263936446,94.99360606060624,101.073285716522,102.82999999999998,102.83,102.83,102.83,102.83
114,44.823,44.823,67.70983333333365,82.10424137931042,89.04305803571438,93.09067708380886,94.4936060606062,100.823285716522,104.21219998245051,105.386009492045,105.97291425227812,106.32505712271326,107.73362856975554
115,32.404,39.172999999999774,69.3765000000003,83.10424137931048,89.75734375000016,93.64623262414656,94.9936060606016,99.904,99.904,99.904,99.904,99.904,99.904
116,103.924,99.47400000000002,99.47400000000002,99.47400000000002,99.47400000000002,99.47400000000002,99.47400000000002,101.573285716522,104.58720000051616,105.63600952474376,106.1604142866977,106.4750571434496,107.73362857147778
117,86.028,79.17299999999976,82.7098333333336,91.10424137931044,95.47162946428584,98.09067708380888,98.99360606060618,103.073285716522,105.33720000051616,106.13600952474378,106.53541428669772,106.7750571434496,107.73362857147778
118,45.762,61.74516666666665,68.262,68.262,68.262,68.262,68.262,68.262,73.17875502353314,81.7874219907696,84.0503274552109,85.31171997195763,91.47432451372464
119,99.127,99.127,101.04316666666035,102.1042413793105,103.32877232142869,104.20178819492,104.49360606060618,105.82328563825168,106.627,106.627,106.627,106.627,106.627
120,96.804,101.7451666666665,104.304,104.304,104.304,104.304,104.304,104.304,104.304,104.304,104.304,104.304,104.304
121,90.946,90.946,90.946,90.946,90.946,90.946,90.946,90.946,90.946,90.946,90.946,90.946,91.47432451372464
122,59.41,59.41,59.41,59.41,59.41,59.41,59.41,63.809871700835416,76.17875502353314,83.7874219907696,83.00962908202969,86.51171997195763,91.47432451372464
123,104.205,104.205,104.205,104.205,104.205,104.205,104.205,104.205,104.205,104.205,104.205,104.205,104.205
124,81.19,81.19,81.19,81.19,81.19,81.19,81.19,81.19,81.19,85.37075532410294,84.19712908202968,87.46171997195762,91.47432451372464
125,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,90.03099999999999,91.47432451372464
126,58.283,58.283,58.283,58.283,58.283,58.283,58.283,74.30987170083542,81.42875502353314,87.28742199076962,85.63462908202969,88.61171997195763,91.47432451372464
127,100.137,100.137,100.137,100.137,100.137,100.137,100.137,100.137,100.137,100.137,100.137,100.137,100.137
128,72.841,72.841,72.841,72.841,72.841,73.7440952492274,75.41987501109388,83.3098717008354,85.92875502353313,90.2874219278294,87.88462908202969,90.41171997195764,91.47432451372464
129,80.884,73.43400000000001,77.30475000000179,76.302000000001,80.02453572624643,82.63298413811631,83.41987501109391,87.30987170083542,87.92875502353314,88.28384746029165,88.88462908202968,91.2117199719576,91.47432451372464
130,122.306,118.0705000000018,99.526,99.526,99.526,99.526,99.526,99.526,99.526,99.526,99.526,99.526,99.526
131,69.221,69.221,69.221,76.48520000113862,83.7213846180631,86.87445851274128,92.80237387329969,94.8098717008354,91.67875502353314,90.78384746029168,90.75962908202968,92.71171997195762,89.39459826109267
132,70.777,70.777,70.777,76.48520000113864,83.7213846180631,86.87445851274128,92.80237387329969,94.8098717008354,91.67875502353314,90.78384746029168,90.75962899575148,92.71171997195762,89.39459826109267
133,58.807,58.807,71.96456521739164,85.48520000113862,90.14995604663451,91.87445851274128,92.38742056100692,92.83692431954198,92.80375502353314,91.53384746029168,91.19383720778671,93.16171997195764,89.39459826109267
134,127.588,127.588,127.588,120.57700000000185,112.88167858338927,108.18853969367186,106.4198750110939,98.80987170083542,97.588,97.588,97.588,97.588,97.588
135,87.45899999999999,87.459,87.459,94.48520000113862,96.57852747520596,96.87445851274128,96.88742056100692,95.08692431954198,93.92875502353311,92.28384746029168,91.75633720778674,93.6117199719576,89.39459826109267
136,93.658,93.658,93.658,97.48520000113862,98.7213846180631,98.54112517940796,98.38742056100692,95.83692431954198,94.30375502353314,92.53384746029168,91.94383720778674,90.99368089743705,89.39459826109267
137,59.876,66.08711764705893,98.63123188405832,101.48520000113862,101.57852747520596,100.76334740163016,100.38742056100692,96.836924319542,93.88692393864162,92.86718079362498,91.65983589133104,91.19368081932598,89.39459826109267
138,52.622,76.087117647059,101.96456521739164,103.48520000113862,103.0070989037774,101.87445851274128,101.38742056100692,97.33692431954198,94.13692393864162,93.03384741483188,91.78483589133104,91.10381760671548,89.39459826109267
139,93.845,106.08711764705888,111.96456521739162,109.48520000113862,107.29281318949168,105.2077918460746,104.38742056100692,98.83692431954198,94.88692393864162,93.53384746029168,92.69383720778674,91.59368089743704,89.39459826109267
140,72.459,106.0871176470589,111.96456521739162,109.48520000113862,107.29281318949168,105.2077918460746,104.38742056100692,98.83692431954198,94.88692393864162,93.53030961732836,92.15983589133104,91.40381760671548,89.39459826109267
141,115.78499999999995,111.0871176470589,113.63123188405832,110.48520000113862,108.0070989037774,105.76334740163016,104.88742056100692,99.08692431954198,95.01192393864162,93.61364295066168,92.22233589133104,91.45381760671548,89.39459826109267
142,73.89099999999999,121.08711764705892,116.96456521739164,112.4852000011386,109.43567033234878,106.8744585127413,105.88742056100692,99.58692431954198,95.23964391438872,93.78030961732836,92.34733589133104,91.55381760671548,88.76673436592502
143,125.502,125.502,125.29789855072498,117.4852000011386,113.00709890377742,109.65223629051904,108.38742056100692,100.83692431954198,95.86464391438868,94.196976283995,92.65983589133104,91.8038176067155,88.76673436592502
144,137.849,137.849,126.96456521739168,118.48520000113862,113.72138461806315,110.20779184607464,108.88742056100692,101.086924319542,95.9896439143887,94.28030961732836,92.72233589133104,91.8538176067155,88.76673436592502
145,192.878,156.08711764705885,128.6312318840583,119.48520000113864,114.4356703323488,110.76334740163018,110.378,105.1290469359805,97.05375502353314,94.367180793625,93.31883720778674,92.09368089743704,89.39459826109267
146,176.165,151.08711764705882,126.96456521739164,118.48520000113862,113.7213846180631,110.20779184607464,108.88742056100692,101.08692431954196,96.01192393864164,94.28030961732836,93.25633720778674,92.04368089743704,89.39459826109267
147,191.695,146.08711764705893,125.29789855072497,117.48520000113862,113.0070989037774,109.65223629051906,109.195,104.6290469359805,96.80375502353314,94.20051412695832,93.19383720778674,91.99368089743705,89.39459826109267
148,156.09199999999998,136.08711764705885,121.96456521739164,115.48520000113862,111.57852747520596,108.54112517940794,107.38742056100692,100.33692431954196,95.63692393864162,94.03030961732836,92.53483589133104,91.70381760671548,89.39459826109267
149,155.32,136.0871176470589,121.96456521739162,115.48520000113862,111.578527475206,108.54112517940794,107.38742056100692,100.336924319542,95.63692393864162,94.03030961732836,92.53483589133104,91.70381760671548,89.39459826109267
150,161.01899999999998,136.0871176470589,121.96456521739164,115.48520000113864,114.859,114.859,114.859,104.1290469359805,96.55375502353314,94.03384746029168,93.06883720778674,91.89368089743702,89.39459826109267
151,134.613,131.08711764705888,120.29789855072497,114.48520000113862,110.86424176092024,107.9855696238524,106.88742056100696,100.086924319542,95.51192393864162,93.95051412695832,93.00633233265074,91.84368089743704,89.39459826109267
152,143.076,126.08711764705888,118.63123188405832,113.48520000113862,113.076,113.076,113.076,103.6290469359805,96.30375494606308,93.867180793625,92.94383720778674,91.79368089743704,89.39459826109267
153,157.161,127.161,127.161,127.161,120.74800003702116,119.29965080478296,116.4198750110939,103.37904693598053,97.161,97.161,97.161,97.161,97.161
154,46.064,96.08711764705753,108.63123188405044,107.48520000113864,105.8642417609202,104.09668073496351,103.38742056100692,98.33692431954198,94.6146439143887,93.36364295066168,92.03483589133106,91.30381760671548,88.76673436592502
155,54.884,54.884,85.29789855072501,93.4852000011386,95.86424176092024,96.31890295718571,96.3874205610069,94.83692431954196,92.8646439143887,92.196976283995,91.15983589133104,90.60381760671548,88.76673436592502
156,86.702,86.702,86.702,86.702,90.14995604663451,91.87445851274128,92.38742056100692,92.83692431954198,91.8869238972081,91.53030961732836,90.65983589133104,90.20381760671548,89.39459826109267
157,44.616,44.616,56.96456521739164,76.48520000113862,83.7213846180631,86.87445851274127,87.88742056100693,90.586924319542,90.73964388976064,90.78030961732834,90.09733589133104,89.75381760671547,88.76673436592502
158,119.604,119.604,110.63808333333512,96.302000000001,94.31025001196072,93.7440952492274,93.41987501109392,91.8790469359805,89.604,89.95051412695832,90.00633720778674,89.604,89.604
159,97.495,93.07049999999818,88.97141666666847,83.30200000000097,85.02453567840357,86.52187294907993,86.91987501109388,88.6290469359805,87.88692393864162,88.867180793625,89.19383720778676,88.79368089743703,89.39459826109267
160,31.739999999999988,47.85,55.07,55.07,62.29281318949166,70.2077918460746,72.88742056100693,83.08692431954199,86.9896439143887,88.28030961732836,88.22233589133104,88.25381760671549,88.76673436592502
161,79.519,79.519,79.519,79.519,79.519,80.41076191589408,81.4198750110939,85.8790469359805,86.51192393864162,87.95051412695832,88.50633720778674,88.24368089743703,89.39459826109267
162,92.789,92.789,92.789,92.789,92.789,92.789,92.789,92.789,92.789,92.789,92.789,92.789,92.789
163,26.786,26.786,47.30474999999458,56.57699999999815,56.786,60.20779184607463,63.88742056100693,78.58692431954196,79.89732193809927,86.78030961732836,87.09733589133103,87.3538176067155,88.76673436592502
164,95.741,95.741,95.741,95.741,95.741,95.741,95.741,95.741,95.741,95.741,95.741,95.741,95.741
165,69.609,69.609,69.609,69.609,69.609,69.609,69.609,77.8790469359805,82.5119239386416,85.28384746029167,86.50633720778674,86.64368089743704,89.39459826109267
166,11.555,11.555,11.555,30.30199999999701,40.74799996297884,44.65223629051905,49.887420472255,71.58692425027265,76.39732183907428,84.44697620084037,85.34733589133103,85.95381752575018,88.76673436592502
167,66.369,66.369,66.369,66.369,66.369,66.369,66.369,74.6290469359805,80.88692393864162,84.20051412695831,85.69383716160281,85.99368089743703,89.39459826109267
168,54.317,54.317,54.317,54.317,54.317,54.317,55.419874922342736,72.87904693598048,80.01192393864162,83.61718079362498,84.72233589133103,85.45381760671546,89.39459817946666
169,106.303,106.303,106.303,106.303,106.303,106.03829630592914,104.4100000192908,100.143000032756,98.803,98.803,98.803,98.803,98.803
170,58.364,58.364,58.364,58.364,58.364,58.364,58.364,68.87904683771231,78.01192393864162,82.28030961732836,84.25633224285937,84.84368089743703,88.76673436592502
171,99.121,99.121,99.121,99.121,99.121,99.121,99.121,97.893000032756,96.62550004951252,95.97966670824384,95.65675004315234,95.46300004048273,95.171
172,67.116,67.116,67.116,67.116,67.116,67.116,67.116,72.6756825577796,76.38692393864162,81.20051412695834,83.44383678753225,84.19368089743702,89.39459826109267
173,108.102,108.102,108.102,108.102,108.102,108.102,108.102,108.102,108.102,108.102,108.102,108.102,108.102
174,105.665,105.665,105.665,105.665,105.665,105.665,105.665,105.665,105.665,105.665,105.665,105.665,105.665
175,55.5,63.0,63.0,63.0,63.0,63.0,63.0,68.1756825577796,74.13692393864162,79.70051412695832,82.31883669774075,83.29368089743703,89.39459826109267
176,123.756,116.256,123.756,121.62000000000188,119.8755714285727,118.67514815322087,118.1936666666672,116.256,116.256,116.256,116.256,116.256,116.256
177,65.131,65.131,71.5275000000037,72.631,72.631,72.631,72.631,72.631,79.12707420577405,82.78742195371228,84.8003274643229,85.91171997195762,91.47432451372464
178,82.895,86.705,86.705,86.705,86.705,86.705,86.705,90.142999934488,92.75049995048748,93.39633329175618,93.71924995684763,93.91299995951726,94.205
179,69.967,77.467,77.467,79.0583333333346,82.17578571428682,82.14940741704025,82.90999998070919,84.967,84.967,84.967,84.967,85.71171997195763,91.47432451372464
180,66.906,70.78200000000157,74.406,77.05833333333459,80.74721428571317,81.03829627703061,81.906,81.906,81.906,81.906,84.42532746432289,85.61171997195763,91.47432451372464
181,132.483,132.483,132.483,132.483,131.65351785714304,131.63417921097871,128.738,125.87926666473405,124.11909523338016,123.53179365273532,123.23814286125264,123.0563500000651,122.27995237843184
182,87.187,102.187,109.687,109.687,109.687,110.34181481988756,110.6936666666672,112.16250003241232,112.41250004951247,112.4958333749104,112.53750004315236,112.56250002895644,112.66250004934598
183,104.448,110.198,111.948,111.948,112.01842857142732,112.56403702689155,112.6936666666656,113.16249996758768,112.9124999504875,112.8291666250896,112.78749995684764,112.76249997104355,112.66249995065402
184,119.173,123.0430000000008,124.282666666669,130.34550000000098,130.2026428571435,127.54647726307584,128.238,125.62926666473405,123.99409523338016,123.44846031940202,123.17564286125264,123.0063500000651,122.27995237843184
185,169.08100000000002,147.151,149.09114285714372,139.651,134.30015873015898,132.1897347665343,130.1811111111112,126.12926666473405,124.87522222222316,124.45855556347864,124.2502222318117,124.12522222681298,123.95010000457606
186,124.413,128.0429999999992,125.94933333333572,131.34550000000098,130.9169285714292,128.10203281863136,128.738,125.87926666473405,124.11909523338016,123.53179365273532,123.23814286125264,123.05635000006508,122.27995237843184
187,171.22000000000003,150.1006666666669,150.75780952381038,138.4922857142859,135.01444444444468,132.7452903106749,130.6811111111112,126.37926666473405,125.00022222222316,124.54188889681195,124.3127222318117,124.175222226813,123.95010000457604
188,88.794,103.794,107.484,109.61999999999811,111.294,111.294,111.294,111.294,111.294,111.294,111.294,111.294,111.294
189,113.692,121.762,122.61599999999528,129.34549999999706,129.48835714285522,126.99092170752029,127.738,125.37926666473405,123.86909523338016,123.36512698606867,123.11314286125264,122.9563500000651,122.27995237843184
190,137.417,137.41700000000003,135.75780952381035,129.4922857142859,126.65351785714304,125.27547026043077,125.238,124.12926666473405,123.24409523338016,122.948460319402,122.80064286125264,122.70635000006509,122.27995237843184
191,187.964,169.05100000000058,143.63855555555608,129.9097142857148,125.7287301587304,125.52306806942651,124.1811111111112,123.12926666473405,123.37522222222316,123.45855556347864,123.5002222318117,123.525222226813,123.95010000457604
192,132.386,132.386,124.886,122.49228571428591,121.65351785714304,121.3865813715419,121.738,122.37926666473405,122.36909523338016,122.36512698606867,122.36314286125264,122.35635000006508,122.27995237843184
193,113.034,113.464,120.75780952381037,120.49228571428591,120.22494642857164,120.27547026043078,120.738,121.87926666473405,122.11909523338016,122.19846031940202,122.23814286125264,122.25635000006508,122.27995237843184
194,140.418,134.05099999999942,121.40650000000112,118.49228571428591,118.79637500000018,119.16435914931968,119.738,121.37926666473405,121.86909523338016,122.03179365273532,122.11314286125264,122.15635000006507,122.27995237843184
195,102.433,112.283,115.7578095238104,117.4922857142859,118.08208928571442,118.60880359376414,119.238,121.12926666473405,121.74409523338018,121.94846031940202,122.05064286125264,122.1063500000651,122.27995237843184
196,90.134,105.134,112.424476190477,115.49228571428588,116.65351785714304,117.497692482653,118.238,120.62926666473405,121.49409523338016,121.78179365273532,121.92564286125264,122.00635000006513,122.27995237843184
197,78.269,93.859,104.09114285713784,110.49228571428324,113.08208928571447,114.71991470487524,115.738,119.37926666473405,120.86909523338016,121.3651269860687,121.61314286125264,121.75635000006513,122.27995237843184
198,96.219,96.219,99.73983333333447,105.49228571428588,109.5106607142859,111.94213692709748,113.238,118.12926666473405,120.24409523338016,120.948460319402,121.30064286125264,121.50635000006508,122.27995237843184
199,74.46499999999999,74.465,91.40650000000116,100.49228571428586,105.93923214285736,109.16435914931968,110.738,116.87926666473405,119.61909523338016,120.53179365273532,120.98814286125264,121.25635000006508,122.27995237843184
200,126.713,92.34366666666664,95.3052222222227,100.9097142857148,105.01444444444468,108.95447383695888,109.6811111111112,115.87926666473405,119.75022222222316,121.04188889681195,121.6877222318117,122.075222226813,123.95010000457604
201,52.89999999999999,80.38000000000001,87.58,94.49228571428591,101.65351785714306,105.83102581598637,107.738,115.37926666473406,118.86909523338018,120.03179365273536,120.61314286125264,120.95635000006509,122.27995237843184
202,14.095,59.095,81.40650000000122,94.49228571428591,101.65351785714304,105.83102581598637,107.738,115.37926666473405,118.86909523338016,120.03179365273536,120.61314286125264,120.9563500000651,122.27995237843184
203,86.047,86.047,93.63855555555604,99.90971428571484,102.36780357142877,106.3865813715419,108.23800000000004,115.62926666473405,118.99409523338016,120.11512698606867,120.67564286125264,121.0063500000651,122.27995237843184
204,94.363,87.34366666666662,93.63855555555608,99.90971428571478,104.30015873015898,108.3989182814033,109.1811111111112,115.62926666473405,118.99409533239674,120.11512698606867,120.67564286125264,121.00635000006508,122.27995237843184
205,128.435,97.34366666666672,96.97188888888944,101.90971428571484,105.7287301587304,109.5100293925144,110.1811111111112,116.12926666473405,119.87522222222316,121.12522223014528,121.7502222318117,122.125222226813,123.95010000457604
206,83.92399999999999,83.924,89.73983333333447,99.49228571428594,105.22494642857158,108.60880359376408,110.238,116.62926666473405,119.49409523338016,120.44846031940196,120.92564286125264,121.2063500000651,122.27995237843184
207,132.156,132.156,115.30522222221964,112.9097142857148,113.58587301587326,115.62114050362553,115.6811111111112,118.87926666473405,121.25022222222316,122.04188889681195,122.4377222318117,122.675222226813,123.95010000457604
208,158.87,143.28,128.87,121.90971428571112,120.01444444444472,120.62114050362553,120.1811111111112,121.12926672271269,122.37522222222316,122.79188889681195,123.0002222318117,123.12522222681298,123.95010000457604
209,110.784,125.10066666666694,125.784,128.34550000000098,128.77407142857206,126.43536615196476,127.238,125.12926666473405,123.74409523338016,123.28179361195984,123.05064277494722,122.9063499987632,122.27995237843184
210,225.188,195.10066666666611,169.73983333332757,147.4922857142859,141.4430158730139,137.28780715507463,135.1811111111105,128.62926666473408,126.12522222222316,125.29188889681195,124.87522223181168,124.625222226813,123.95010000457604
211,184.518,180.78199999999845,166.1140000000035,158.46800000000002,150.9392321428544,144.16435913410243,142.238,132.62926666473408,127.49409523338016,125.78179365273532,124.92564286125264,124.4063500000651,122.27995237843184
212,208.01,204.06,191.1139999999965,178.01,161.65351785714307,152.497692482653,149.738,136.37926666473405,130.00022222221477,127.87522215883766,126.8127221455064,126.17522218549608,123.95010000457604
213,132.752,132.752,132.752,132.0583333333308,125.252,125.252,125.252,125.252,125.252,125.252,125.252,125.252,122.27995237843184
214,179.37400000000002,179.374,176.52749999999628,171.874,171.874,169.21314391452435,165.738,144.37926666473405,133.36909523338016,129.69846031940202,127.86314286125264,126.874,123.9500999588156
215,77.555,77.555,77.555,77.555,77.555,77.555,77.555,86.6756825577796,88.75207420577404,89.20408865743626,89.6128274643229,89.76171997195762,91.47432451372464
216,94.931,94.931,94.931,94.931,94.931,94.931,94.931,94.931,94.931,94.931,94.931,94.931,94.931
217,54.789,54.789,54.789,54.789,61.57852747520597,69.65223621496814,90.67010255262502,93.67568255777958,92.25207420577404,91.53742190715238,91.3628274643229,91.16171997195762,91.47432451372464
218,32.544,32.544,36.96456521739164,64.48519995976959,75.14995597259133,71.15318665000501,73.23523890067597,98.4256825577796,94.62707420577404,89.78384746029165,92.5503274643229,92.11171997195764,91.47432451372464
219,102.281,102.281,102.281,102.281,102.281,102.281,108.1701024986022,102.4256825577796,102.281,102.281,102.281,102.281,102.281
220,57.401,57.401,72.401,74.31572499952988,81.80143928603387,85.59763109444945,86.23523890067597,104.9256825577796,97.87707416569368,91.95051412695832,94.1753274643229,93.41171997195762,91.47432451372464
221,27.888,42.888000000000005,68.28028571360099,82.3157249995299,87.51572500031959,90.0420755388939,90.23523890067597,100.30987170083542,88.38372736690339,92.617180793625,94.67532746432292,93.81171997195764,91.47432451372464
222,11.248,41.248,74.94695238026765,86.31572499952989,90.37286785746244,92.26429776111613,92.23523890067597,101.30987167526528,88.88372736690341,92.95051412695834,92.25633714675648,94.01171997195765,88.76673430060399
223,69.09700000000001,76.547,78.28028571360097,88.31572499952989,91.80143928603388,93.37540887222724,93.23523890067597,101.80987168805036,89.1337273669034,93.117180793625,95.05032739142688,94.11171997195764,88.76673435998674
224,56.80099999999998,64.30099999999999,81.61361904693433,90.31572499952988,93.2300107146053,94.48651998333835,94.23523890067597,93.43745493125697,89.3837273669034,93.28384746029164,91.97233583674442,94.21171997195762,86.88885741606859
225,114.021,91.291,91.241,94.31572499952988,96.0871535717482,96.70874220556055,96.23523890067597,94.43745493125694,91.241,93.61718073492035,92.22233585612618,94.41171997195762,91.241
226,60.963,64.44528321192436,94.94695238026766,98.3157249995299,98.94429642889104,98.9309644277828,98.23523890067598,95.43745493125697,90.3837273669034,88.472704231565,88.18556409596484,94.61171997195764,86.88885741606859
227,85.25,85.25,99.94695238026765,101.31572499952988,101.08715357174816,100.59763109444944,99.73523890067597,96.18745493125697,90.7587273669034,88.72270423156502,88.37306409596484,94.7617199719576,86.88885741606859
228,48.562,94.44528320110598,104.94695238026765,104.31572499952988,103.2300106627745,102.26429776111613,101.23523890067597,96.9374549116489,91.1337273669034,88.97270423156502,88.56056409596485,92.14368089743704,86.88885741606859
229,109.204,109.204,109.94695238026767,107.31572499952988,105.37286785746244,103.93096442778278,102.73523890067597,91.49464240207529,91.5087273669034,89.222704231565,88.74806409596484,92.29368089743704,86.88885741606859
230,86.79599999999999,107.61163969666568,111.61361902296298,108.31572499952986,103.75798840248513,104.48651992931758,103.23523890067597,91.74464240207529,91.6337273669034,89.30603756489833,88.81056409596484,92.34368089743704,86.88885741606859
231,129.373,129.373,112.46777289235824,109.31572499952988,106.80143928603388,102.31714638974168,103.7352388488738,99.373,99.373,99.373,99.373,99.373,99.373
232,70.187,117.61163969666568,114.1344395590249,110.3157249995299,105.18655983105656,102.87270194529724,100.73545630975006,92.24464240207529,91.8837273669034,89.47270423156502,88.93556409596484,87.27567816884101,86.88885741606859
233,94.378,117.6116396966657,114.13443955902494,110.31572499952992,105.18655983105656,102.87270194529724,100.73545630975006,92.24464240207529,91.8837273669034,89.47270423156502,88.93556409596484,87.27567816884101,86.88885741606859
234,110.524,122.61163969666568,115.80110622569158,111.3157249995299,105.90084554534228,103.4282575008528,101.23545630975006,92.49464240207529,92.0087273669034,89.55603756489835,88.99806409596484,87.32567816884101,86.88885741606859
235,172.264,132.6116396966657,119.13443955902493,113.315724939355,107.32941697391372,104.53936861196392,102.23545630975006,92.99464240207529,92.2587273669034,89.764,89.764,89.764,89.764
236,176.18099999999998,137.6116396966657,120.80110622569156,113.1076750050456,108.04370268819945,105.09492416751948,102.73545630975006,93.24464240207529,92.3837273669034,89.80603756489835,89.18556409596484,87.475678168841,86.88885741606859
237,201.987,137.61163969666566,120.80110622569158,113.1076750050456,108.04370268819945,105.09492416751948,102.73545630975006,93.24464240207529,92.3837273669034,89.80603756489835,89.487,89.487,89.487
238,177.436,137.6116396966657,120.80110622569158,113.1076750050456,108.04370268819945,105.09492416751948,102.73545630975006,93.24464240207529,92.3837273669034,89.80603756489835,89.18556409596484,87.475678168841,86.88885741606859
239,211.117,142.6116396966657,122.46777289235828,114.1076750050456,108.75798840248513,105.650479723075,103.23545630975006,98.617,98.617,98.617,98.617,98.617,98.617
240,157.29399999999998,142.6116396966657,122.46777289235828,114.1076750050456,108.75798840248514,105.650479723075,103.23545630975006,93.49464240207529,92.5087273669034,89.88937089823168,89.24806409596484,87.525678168841,86.88885741606859
241,198.246,137.6116396966657,120.8011062256916,113.1076750050456,108.04370268819945,105.09492416751948,102.73545630975006,93.24464240207529,92.3837273669034,89.80603756489836,89.18556409596484,87.475678168841,86.88885741606859
242,197.809,137.6116396966657,120.80110622569158,113.1076750050456,108.04370268819945,105.09492416751948,102.73545630975006,93.24464240207529,92.3837273669034,89.80603756945652,89.18556409596484,87.475678168841,86.88885741606859
243,139.238,137.61163969666572,120.80110622569164,113.1076750050456,108.04370268819945,105.09492416751944,102.73545630975003,93.24464240207529,92.3837273669034,89.80603756489833,89.18556409596482,87.475678168841,86.88885741606859
244,173.173,137.6116396966657,120.80110622569156,113.1076750050456,108.04370268819942,105.09492416751944,102.73545630975008,93.24464240207529,92.3837273669034,90.673,90.673,90.673,90.673
245,136.244,132.61163969666566,119.13443955902488,112.1076750050456,107.32941697391372,104.53936861196392,102.23545630975006,92.99464240207529,92.2587273669034,89.722704231565,89.12306409596484,87.425678168841,86.88885741606859
246,122.69799999999998,127.61163969666568,117.46777289235828,111.10767500504558,106.615131259628,103.98381305640837,101.73545630975006,92.74464240207529,92.1337273669034,89.63937089823168,89.06056409596484,87.375678168841,86.88885741606859
247,100.561,130.561,119.13443955902494,112.10767500504556,107.32941697391368,104.53936861196392,102.23545630975003,92.99464240207529,92.2587273669034,89.72270423156502,89.12306409596482,87.42567816884102,86.88885741606859
248,80.705,127.61163969666568,117.46777289235833,111.1076750050456,106.615131259628,103.98381305640837,101.73545630975006,92.74464240207529,92.1337273669034,89.63937089823168,89.06056409596485,87.375678168841,86.88885741606859
249,62.079,122.61163969666568,115.80110622569156,110.1076750050456,105.90084554534228,103.4282575008528,101.23545630975003,92.49464240207529,92.0087273669034,89.55603756489833,88.99806409596482,87.325678168841,86.88885741606859
250,72.34,117.61163969666566,114.13443955902488,109.1076750050456,105.18655983105656,102.87270194529722,100.73545630975003,92.24464240207529,91.8837273669034,89.47270423156499,88.93556409596484,87.27567816884098,86.88885741606859
251,48.302,102.61163965365584,109.13443955902494,106.1076750050456,103.04370268819945,101.20603527863058,99.23545630975008,91.49464240207526,91.5087273669034,89.22270423156502,88.74806409596484,87.12567816884102,86.88885741606859
252,60.212,92.61163969666576,105.80110622569156,104.10767500504556,101.615131259628,100.09492416751944,98.23545630975003,90.99464240207529,91.2587273669034,89.05603756489835,88.62306409596482,87.025678168841,86.88885741606859
253,72.635,72.635,94.1344395590249,97.10767500504558,96.615131259628,96.20603527863057,94.73545630975006,89.24464240207527,90.3837273669034,88.472704231565,88.18556409596484,86.675678168841,86.88885741606859
254,48.0,48.28,84.13443955902488,91.10767500504562,92.32941693152898,92.87270194529722,91.73545630975003,87.74464240207527,89.63372736690337,87.97270423156502,87.81056409596482,86.375678168841,86.88885741606859
255,57.195,57.195,67.46777295927274,81.10767500504559,85.18655983105657,87.31714638974168,86.73545630975008,85.24464240207527,88.38372736690341,87.13937089823168,87.18556409596485,85.875678168841,86.88885741606859
256,20.751,20.751,52.467772892358255,72.10767496341272,78.75798840248514,82.31714638974172,82.23545630975006,82.99464240207527,87.25872736690339,86.38937089823166,86.62306409596482,85.42567816884099,86.88885741606859
257,43.184,43.184,43.184,59.10767500504559,69.47227411677085,75.09492416751948,75.73545630975006,79.74464240207527,85.63372736690339,85.30603756489833,85.81056409596484,84.775678168841,86.88885741606859
258,53.535,53.535,53.535,53.535,63.757988402485125,70.65047972307501,71.73545630975006,77.74464240207527,84.63372736690339,84.63937089823168,85.31056409596484,84.375678168841,86.88885741606859
259,87.176,87.176,87.176,87.176,87.176,87.176,87.176,87.176,87.176,87.176,87.176,87.176,87.176
260,15.884,15.884,15.884,28.10767500504558,47.329416973913695,57.87270194529725,60.23545630975006,71.99464240207529,81.75872736690341,82.722704231565,83.87306409596484,83.22567816884099,86.88885741606859
261,14.349,14.349,14.349,20.10767500504559,41.61513125962799,53.428257450598885,56.23545630903542,69.9946423390978,80.7587273669034,82.05603756489833,83.37306409596482,82.82567816884102,86.88885741606859
262,72.92399999999999,72.92399999999999,72.92399999999999,72.92399999999999,72.92399999999999,72.92399999999999,72.92399999999999,72.92399999999999,79.8837273669034,81.472704231565,82.93556409596484,82.475678168841,86.88885741606859
263,30.236,30.236,30.236,30.236,31.615131259628,45.65047972307501,49.23545630975006,66.49464240207529,79.00872734189136,80.88937089823168,82.49806409596484,82.12567816884099,86.88885741606859
264,76.961,76.961,76.961,76.961,76.961,76.961,76.961,76.961,78.2587273669034,80.38937089823168,82.12306409596484,81.82567816884101,86.88885741606859
265,46.477,46.477,46.477,46.477,46.477,46.477,46.477,63.24464240207527,77.3837273669034,79.80603756489836,81.68556409596484,81.475678168841,86.88885741606859
266,59.742,59.742,59.742,59.742,59.742,59.742,59.742,61.24464240207527,76.3837273669034,79.13937089823168,81.18556409596482,81.07567816884101,86.88885741606859
267,40.105,44.055,44.055,44.055,44.055,44.055,44.055,59.244642402075264,75.3837273669034,78.472704231565,80.68556404456982,80.67567812598286,86.8888573538868
268,96.111,96.111,103.611,99.661,96.111,96.111,96.111,97.36575002456698,101.01750004951248,102.5935555832737,102.87133336210157,103.01975001447828,102.26000003289732
269,61.264,61.264,68.764,68.764,68.764,68.764,68.764,76.1756825577796,76.264,76.88937089823168,79.49806409596484,79.725678168841,86.88885741606859
270,64.38499999999999,64.38499999999999,67.935,71.88499999999999,71.88499999999999,71.88499999999999,71.88499999999999,74.1756825577796,82.50207420577405,85.03742199076962,86.48782746432292,84.49368089743703,86.88885741606859
271,120.137,120.137,116.327,113.01550000000196,118.5840714285726,117.85666667173945,118.54300000000087,120.137,119.53244000396109,118.8891066661928,118.55872916832126,118.36029166597518,117.49991304562872
272,97.605,101.415,101.415,101.415,101.415,101.415,101.415,101.415,101.415,101.415,101.415,101.46975001447828,102.26000003289732
273,71.078,82.00150000000102,86.648,86.648,86.648,86.648,86.648,88.36575002456698,94.148,94.148,94.148,94.148,94.148
274,100.843,100.843,107.18800000000348,108.87066666666794,110.85211428571468,115.01147619265026,115.843,117.59600003241228,118.15744000396109,117.97243999952612,117.87122916832126,117.8102916659752,117.49991304562872
275,36.165,52.00149999999898,58.665,58.665,62.215,62.215,64.03400001929089,69.4256825577796,80.12707420577405,83.45408865743627,85.30032746432292,86.31171997195764,88.66499999999999
276,111.051,111.05100000000002,111.621,111.621,111.621,112.23369841487248,113.73400000000026,117.5386000129649,117.53244000396109,117.55577333285946,117.55872916832126,117.56029166597516,117.49991304562872
277,92.85,100.35,107.85,107.85,107.85,111.12258730376138,112.73400000000026,117.0386000129649,117.28244000396109,117.38910666619282,117.43372916832126,117.46029166597518,117.49991304562872
278,60.704,75.134,90.704,94.01549999999804,98.204,98.204,98.204,98.204,98.204,98.67688891660704,99.93383336210157,100.66975001447828,102.25999993420538
279,75.484,97.414,105.44100000000232,105.484,110.7269285714274,111.74555556062832,112.984,112.984,112.984,112.984,112.984,112.984,112.984
280,141.693,134.763,134.763,132.52576470588235,127.2018714285716,124.89891111415474,124.65400000000024,122.91600000810304,121.77537501237808,121.39516667558014,121.20506251078812,121.09100000516464,120.6347500123365
281,122.93,121.18,115.4410000000023,114.87066666666794,115.13782857142895,118.3448095259836,119.2339999999987,120.2886000129649,118.90744000396109,118.47243999952612,118.24622916832126,118.11029166597518,117.49991304562872
282,117.159,117.159,115.44099999999538,114.87066666666412,115.13782857142898,117.159,117.159,119.0959999675877,118.90743990493398,118.47243999952612,118.24622912861096,118.11029166597515,117.49991299616823
283,154.214,133.464,132.21450000000343,134.961500000002,130.77330000000015,127.12601587410288,125.57442857142868,120.36012500405158,118.90744000396109,118.47243999952612,118.464,118.464,118.464
284,123.533,124.103,117.1879999999965,116.603,116.603,118.3448095259836,119.23400000000024,120.2886000129649,118.90744000396109,118.47243999952612,118.24622916832126,118.11029166597515,117.49991304562872
285,161.84,146.84,149.2941666666704,133.52576470588235,127.91615714285729,125.45446666971031,125.15400000000024,123.16600000810304,121.90037501237808,121.47850000891349,121.26756251078812,121.14100000516464,120.6347500123365
286,109.605,109.605,117.21449999999656,124.605,124.34472857142872,122.12601587410288,121.07442857142868,118.11012500405158,117.78244000396109,117.72243999952612,117.68372916832126,117.66029166597518,117.49991304562872
287,163.14799999999997,159.53750000000068,134.49813888888943,124.52576470588237,121.48758571428588,120.45446666971031,120.65400000000024,120.91600000810304,120.77537501237808,120.72850000891349,120.70506251078812,120.69100000516464,120.6347500123365
288,125.927,129.5374999999993,124.49813888888936,118.52576470588237,117.20187142857156,116.57046031854732,116.07442857142868,115.61012500405158,116.53244000396109,116.8891066661928,117.05872916832126,117.16029166597517,117.49991304562872
289,181.82,157.23836363636408,120.4192222222245,119.40450000000196,118.869857142858,117.65292593099866,117.2270000000006,118.16600000810304,119.40037501237808,119.8118333422468,120.01756251078812,120.14100000516464,120.6347500123365
290,164.53900000000002,142.2383636363641,115.41922222222452,116.404499999998,116.72699999999828,115.9862592491138,115.7270000000006,117.41600000810304,119.02537501237808,119.5618333422468,119.83006251078812,119.99100000516464,120.6347500123365
291,91.499,106.499,104.49813888888936,106.52576470588237,108.630442857143,109.90379365188063,110.07442857142868,112.61012500405158,115.03244000396109,115.8891066661928,116.30872916832126,116.56029166597516,117.49991304562872
292,99.15,107.23836363636411,99.49813888888936,103.52576470588237,106.48758571428588,108.237126985214,108.57442857142868,111.86012500405158,114.65744000396109,115.6391066661928,116.12122916832126,116.41029166597517,117.49991304562872
293,92.561,92.23836363636414,94.49813888888936,100.52576470588237,104.34472857142872,106.5704603185473,107.07442857142868,111.11012500405158,114.28244000396109,115.3891066661928,115.93372916832126,116.26029166597516,117.49991304562872
294,72.22800000000001,82.23836363636399,91.16480555555604,98.52576470588237,102.91615714285729,105.4593492074362,106.07442857142868,110.61012500405158,114.03244000396109,115.22243999952612,115.80872916832126,116.16029166597518,117.49991304562872
295,65.726,67.23836363636394,86.16480555555609,95.52576470588238,100.77330000000018,103.79268254076952,104.57442857142868,109.86012500405158,113.65744000396109,114.97243999952612,115.62122916832126,116.01029166597516,117.49991304562872
296,52.038,57.2383636363641,82.83147222222264,93.52576470588232,99.34472857142872,102.6815714296584,103.57442857142868,109.36012500405155,113.4074400039611,114.80577333285946,115.49622916832126,115.91029166597518,117.49991304562872
297,114.692,104.372,104.372,104.372,104.5841428571437,106.54181481988752,107.2269999999988,113.16600000810304,116.90037501237808,118.14516667558016,118.76756251078812,119.14100000516468,120.6347500123365
298,19.179,47.23836363636397,79.49813888888932,91.52576470588232,97.91615714285726,101.57046031854732,102.5744285714287,108.86012500405155,113.15744000396109,114.6391066661928,115.37122916832126,115.81029166597516,117.49991304562872
299,88.782,68.10199999999999,88.75255555555096,94.52576470588237,100.05901428571444,103.237126985214,104.07442857142868,109.61012500405158,113.53244000396109,114.8891066661928,115.55872916832126,115.96029166597518,117.49991304562872
300,59.912000000000006,67.23836363636397,86.16480555555606,95.5257647058824,100.7733000000002,103.79268254076952,104.57442857142868,109.86012500405158,113.65744000396109,114.97243999952612,115.62122916832126,116.0102916659752,117.49991304562872
301,69.03200000000001,82.2383636363641,91.16480555555606,98.5257647058824,102.91615714285744,105.45934920743622,106.07442857142873,110.61012500405155,114.03244000396109,115.22243999952616,115.80872916832126,116.1602916659752,117.49991304562872
302,127.437,117.2383636363595,105.827,105.52576470588237,107.9161571428573,109.89891111415476,111.15400000000024,113.027,114.90744000396109,115.80577334470622,116.24622916832126,116.510291682571,117.49991304562872
303,171.931,164.43099999999998,142.83147222221692,129.5257647058823,125.05901428571444,123.23224443226988,123.15400000000028,122.16600000810304,121.40037501237808,121.14516667558014,121.01756251078812,120.94100000516468,120.6347500123365
304,216.485,193.415,175.96083333332962,149.52576470588235,139.34472857142873,133.985,133.15399999999875,127.1659999432788,123.90037491335345,122.81183327093898,122.26756242448324,121.94099996384742,120.63474991364453
305,201.599,201.599,179.099,168.961499999998,155.05901428571127,146.0149047477738,142.57442857142712,128.86012500405158,123.15744000396109,121.30577333285947,120.37122916832126,119.81029166597516,119.099
306,151.759,147.80900000000003,144.259,144.259,144.259,143.96777776763224,142.0429999999991,133.2885999481404,125.40744000396109,122.80577333285946,121.49622916832128,120.71029166597518,117.49991304562872
307,174.624,174.624,167.124,167.124,158.70925714285752,152.2336984148725,149.73400000000026,135.61012493922635,126.53244000396109,123.55577333285945,122.05872916832126,121.16029166597517,117.49991304562872
308,184.596,184.596,177.096,177.096,167.99497142856984,159.45592062187615,156.23400000000026,138.86012500405158,128.15744000396109,124.6391066661928,122.87122916832126,121.81029166597516,117.49991304562872
309,116.353,116.353,116.353,116.353,116.353,116.353,114.5339999807091,112.11575002456696,108.853,108.853,108.853,108.853,108.853
310,118.051,118.051,118.051,118.051,118.051,118.051,118.051,115.36574992629907,110.551,110.551,110.551,110.551,110.551
311,91.441,91.441,91.441,91.441,91.441,91.441,101.67010256342968,99.1756825577796,95.00207420577404,93.37075532410294,92.7378274643229,92.26171997195765,91.47432451372464
312,113.249,113.249,113.249,113.249,113.249,113.249,113.249,113.249,111.89249995048752,109.84355550011928,108.30883327579689,107.3697499565652,105.749
313,53.885000000000005,53.885000000000005,53.885000000000005,71.31572499952989,79.65858214317674,92.9855695996962,111.67010253101574,104.1756825577796,97.50207420577404,95.0374219907696,93.9878274643229,93.26171997195765,91.47432451372464
314,41.359,41.359,58.28028571360098,76.31572499952989,83.23001071460531,86.70874220556058,87.23523890067597,105.4256825577796,98.12707420577404,95.45408865743627,94.30032746432292,93.51171997195765,91.47432451372464
315,95.793,95.793,95.793,95.793,95.793,95.793,95.793,107.1756825577796,99.00207420577404,96.0374219907696,95.793,95.793,95.793
316,91.477,91.477,91.477,91.477,91.477,92.26429776111613,92.23523890067597,107.9256825577796,99.37707420577404,96.2874219907696,94.9253274643229,94.01171997195765,91.477
317,47.811,47.81100000000001,83.28028571360099,91.31572499952988,93.94429642889102,95.0420755388939,94.73523890067597,109.1756825577796,100.00207420577404,96.70408865743627,95.2378274643229,94.26171997195762,91.47432451372464
318,91.89100000000002,91.841,91.841,94.31572499952988,96.08715357174816,96.70874220556055,96.23523890067597,109.9256825577796,100.37707420577404,96.95408865743627,95.4253274643229,94.41171997195762,91.841
319,55.99699999999998,55.93760000000082,89.94695238026765,95.31572499952988,96.80143928603388,97.26429776111613,96.73523890067597,110.1756825577796,100.50207420577404,97.0374219907696,95.4878274643229,94.46171997195762,91.47432451372464
320,71.479,70.93760000000081,94.94695238026765,98.31572499952988,98.94429642889102,98.93096442778278,98.23523890067597,96.65845305091142,100.87707411759725,97.28742199076962,95.6753274643229,94.61171997195764,91.47432451372464
321,44.985,79.70068420826277,99.94695238026765,101.31572499952988,101.08715357174816,100.59763109444944,99.73523890067597,97.40845305091142,96.80375499863212,97.53742199076962,95.86282746432288,94.76171997195765,91.47432451372464
322,87.778,89.70068420826277,103.280285713601,103.31572499952988,102.5157250003196,101.70874220556055,100.73523890067597,97.90845305091143,96.13692393864162,97.70408865743627,95.98782746432288,94.86171997195764,91.47432451372464
323,101.339,101.339,106.6136190469343,105.31572499952988,103.94429642889102,102.81985331667168,101.73523890067597,98.40845305091143,96.38692393864162,97.87075532410294,96.11282746432288,94.96171997195762,91.47432451372464
324,118.372,110.93759999999672,108.280285713601,106.31572499952988,104.65858214317674,103.37540887222724,102.23523890067597,98.65845305091143,96.51192393864162,97.95408865743626,96.1753274643229,95.01171997195765,91.47432451372464
325,87.95,109.70068416525268,109.94695238026766,107.3157249995299,105.37286785746248,103.9309644277828,102.73523890067597,98.90845305091143,96.63692393864162,96.72069163475858,96.2378274643229,95.0617199719576,91.47432451372464
326,89.998,114.4452832119244,111.61361904693432,108.3157249995299,106.08715357174816,104.48651998333835,103.23523890067597,99.15845296415075,96.76192393864162,96.80402496809192,96.3003274643229,95.11171997195764,91.47432451372464
327,49.128,119.44528321192432,113.280285713601,109.31572499952992,106.80143928603388,105.0420755388939,103.73523890067597,98.18745493125697,96.88692393864164,96.88735830142524,96.36282746432292,95.1617199719576,91.47432451372464
328,132.187,129.4452832119244,116.6136190469343,111.31572499952992,108.2300107146053,106.153186650005,104.73523890067597,98.68745493125697,97.13692392252857,97.05402494228196,96.4878274643229,95.26171997195765,91.47432451372464
329,180.23,129.4452832119244,116.6136190469343,111.31572499952988,108.23001071460531,106.153186650005,104.73523890067597,98.68745493125697,97.73,98.37075532410294,97.73,97.73,97.73
330,188.457,134.4452832119244,118.280285713601,112.31572499952988,108.94429642889102,106.70874220556058,105.23523890067597,98.93745493125697,97.2396439143887,95.117180793625,96.55032746432292,95.31171997195764,91.47432451372464
331,207.651,134.4452832119244,118.28028573756636,112.31572499952988,108.94429642889102,106.70874220556055,105.23523890067597,98.93745493125697,97.2396439143887,98.45408865743627,96.5503274643229,95.31171997195764,95.151
332,129.222,129.222,118.28028571360105,112.3157249995299,108.94429642889104,106.70874220556055,105.23523890067598,98.93745493125697,97.2396439143887,95.117180793625,94.0096290820297,95.31171997195764,91.47432451372464
333,196.281,134.4452832119244,118.28028571360096,112.31572499952988,108.94429642889104,106.70874220556055,105.23523890067597,98.93745493125697,97.23964391438868,95.117180793625,96.5503274643229,95.31171997195764,91.47432451372464
334,188.883,134.4452832119244,118.280285713601,112.31572499952992,108.94429642889104,106.70874220556055,105.23523890067597,98.93745493125697,97.2396439143887,95.117180793625,96.5503274643229,95.31171997195764,91.47432451372464
335,172.453,134.4452832119244,118.280285713601,112.31572499952988,108.944296428891,106.70874220556055,105.23523890067597,98.93745493125697,97.2396439143887,95.117180793625,94.00962908202968,95.31171997195764,91.47432451372464
336,184.126,134.4452832119244,118.280285713601,112.3157249995299,108.94429642889102,106.70874220556055,105.23523890067597,98.93745493125697,97.2396439143887,95.117180793625,94.00962908202968,95.3117199719576,91.47432451372464
337,113.381,134.4452831797339,118.280285713601,112.31572499952988,108.94429642889104,106.70874220556055,105.23523890067597,98.93745493125697,97.2396439143887,95.117180793625,94.0096290820297,95.3117199719576,91.47432451372464
338,143.239,134.44528321192436,118.280285713601,112.31572499952983,108.944296428891,106.70874220556055,105.23523890067597,98.93745493125697,97.2396439143887,95.117180793625,94.00962908202968,95.31171997195764,91.47432451372464
339,137.875,129.4452832119244,116.6136190469343,111.31572499952986,108.23001071460531,106.153186650005,104.73523890067597,98.68745493125697,97.1146439143887,95.03384746029168,93.9471290820297,95.26171997195762,91.47432451372464
340,103.24299999999998,129.44528321192442,116.6136190469343,111.31572499952988,108.23001071460531,106.153186650005,104.73523890067597,98.68745493125697,97.1146439143887,95.03384746029168,93.81883720778674,95.26171997195762,91.47432451372464
341,118.295,129.4452832119244,116.61361904693432,111.3157250183342,108.23001071460531,106.153186650005,104.73523890067597,98.68745493125697,97.1146439143887,95.03384746029164,93.94712908202968,95.26171997195765,91.47432451372464
342,101.003,124.44528321192442,114.94695238026766,110.3157249995299,107.5157250003196,105.59763109444944,104.23523890067597,98.43745493125697,96.9896439143887,94.95051412695832,93.88462908202968,95.21171997195762,91.47432451372464
343,108.691,129.44528321192436,116.61361904693432,111.31572499952988,108.23001071460531,106.153186650005,104.73523890067597,98.68745493125697,97.1146439143887,95.03384746029168,93.947128983426,95.26171997195765,91.47432451372464
344,79.694,129.4452832119244,116.61361904693432,111.31572499952988,108.23001071460531,106.153186650005,104.73523890067597,98.68745493125697,97.1146439143887,95.03384746029168,93.81883720778674,95.26171997195762,91.47432451372464
345,70.91499999999999,119.44528321192442,113.280285713601,109.31572499952988,106.80143928603388,105.04207553889393,103.73523890067598,98.18745493125697,96.8646439143887,94.867180793625,93.69383720778674,95.16171994256904,91.47432451372464
346,81.047,114.44528321192436,111.61361904693432,108.31572499952988,106.08715357174822,104.48651998333835,103.23523890067597,97.93745493125697,96.73964391438872,94.78384746029168,93.63133720778674,92.34368089743704,91.47432451372464
347,84.963,99.44528321192442,106.61361904693428,105.31572499952988,103.94429642889104,102.81985331667168,101.73523890067597,97.18745493125697,96.3646439143887,94.53384746029168,93.44383720778674,92.19368089743702,91.47432451372464
348,109.432,100.93760000000084,104.94695238026765,104.31572499952988,103.2300107146053,102.26429776111613,101.23523890067597,96.93745493125697,96.2396439143887,94.45051412695834,93.38133720778674,94.91171997195762,91.47432451372464
349,69.244,76.464,98.280285713601,100.31572499952988,100.37286785746248,100.0420755388939,99.23523890067597,95.93745493125697,95.7396439143887,94.117180793625,93.13133720778674,91.94368089743702,91.47432451372464
350,36.578,45.9376000000008,86.61361904693435,93.31572499952988,95.37286785746244,96.153186650005,95.73523890067597,94.18745493125697,94.8646439143887,93.53384746029168,92.69383720778674,91.59368089743704,91.47432451372464
351,21.474,21.474,58.280285713601,76.31572499952989,83.23001071460534,86.70874220556057,87.23523890067594,89.93745493125697,92.7396439143887,92.117180793625,91.63133720778676,90.74368089743705,91.47432451372464
352,53.002,53.002,53.002,66.31572499952989,76.08715357174817,81.15318665000501,82.23523890067598,87.43745493125695,91.4896439143887,91.28384746029168,91.00633720778674,90.24368089743705,91.47432451372464
353,45.375,45.375,45.375,55.31572499952987,68.2300107146053,75.0420755388939,76.73523890067597,84.68745493125695,90.1146439143887,90.36718079362498,90.31883720778674,89.69368089743702,91.47432451372464
354,84.729,84.729,84.729,84.729,84.729,84.729,84.729,84.729,88.9896439143887,89.617180793625,89.88462900653464,92.01171997195765,91.47432451372464
355,21.716,21.716,21.716,33.3157249995299,52.51572498753548,62.81985328899213,65.73523886771119,79.18745485171024,87.3646439143887,88.53384746029167,88.94383720778674,88.59368089743703,91.47432451372464
356,80.361,80.361,80.361,80.361,80.361,80.361,80.361,80.361,85.9896439143887,87.617180793625,88.25633720778674,90.81171997195764,91.47432451372464
357,98.848,98.848,98.848,98.848,98.848,98.848,98.848,98.848,98.848,98.848,98.848,98.848,98.848
358,40.938,40.938,40.938,40.938,40.938,45.597631094449454,50.23523890067598,71.43745493125697,83.4896439143887,85.95051412695832,87.00633720778674,87.04368089743703,91.47432451372464
359,93.566,93.566,93.566,93.566,93.566,93.566,93.566,93.566,93.566,93.566,93.566,93.566,93.566
360,70.568,70.568,70.568,70.568,70.568,70.568,70.568,70.568,81.6146439143887,84.70051412695832,86.06883720778674,89.06171997195763,91.47432451372464
361,117.739,117.739,117.739,117.739,117.739,117.739,117.07100001929078,110.239,110.239,110.239,110.239,110.239,110.239
362,101.409,101.409,101.409,101.409,101.409,101.409,101.409,101.409,101.409,101.409,101.409,101.409,101.409
363,105.379,105.379,105.379,105.379,105.379,105.379,105.379,104.56766669942267,102.89100004951248,102.4743333749105,102.2660000431523,102.14100002895646,101.64100004934592
364,73.795,73.795,73.795,73.795,73.795,73.795,73.795,75.1756825577796,77.63692393864162,82.03384746029167,84.06883720778674,87.46171997195762,91.47432451372464
365,59.261,59.261,59.261,59.261,59.261,59.261,59.261,66.30987170083542,76.4896439143887,81.28384746029167,83.50633720778674,84.24368089743703,91.47432451372464
366,32.072,32.072,32.072,32.072,32.072,37.52008437403768,45.67010256342968,55.68745493125696,75.61464383999098,80.70051412695832,83.06883720778674,83.89368089743701,91.47432451372464
367,63.007,63.007,63.007,63.007,63.007,63.007,63.007,69.4256825577796,74.76192393864162,80.11718079362498,82.63133720778674,86.31171997195764,91.47432451372464
368,116.025,116.025,116.025,116.025,116.025,116.025,116.025,116.025,116.025,116.025,116.025,116.025,116.025
369,122.986,122.986,122.986,122.986,122.986,122.92100000760917,122.4210000000009,120.17100003241224,119.01150004951243,118.34011113488027,117.8331666954349,117.53825001032924,116.40075002467304
370,48.578,52.128,56.078,56.078,56.078,56.078,56.078,65.9256825577796,78.37707420577405,78.95051412695832,81.75633720778674,82.84368089743703,91.47432451372464
371,65.799,65.799,65.799,71.60100000000187,73.299,73.299,73.299,73.299,77.75207420577406,81.87075532410296,84.11282746432292,85.36171997195763,91.47432451372464
372,85.17099999999999,85.17099999999999,85.17099999999999,85.17099999999999,85.17099999999999,85.17099999999999,85.17099999999999,91.81766669942267,92.671,92.671,92.671,92.671,92.671
373,158.818,155.128,153.378,147.628,147.628,147.628,146.96100000000047,139.38134482758628,134.96679999999972,133.50985555555556,132.78138333048065,132.34429999924413,130.59596666612896
374,109.166,112.856,112.856,112.856,112.856,112.92099999239082,113.42099999999908,115.67099996758772,116.666,116.666,116.666,116.63825001032924,116.40075002467304
375,114.097,115.847,115.847,115.847,115.847,115.847,115.847,115.847,116.01149995048756,116.34011113488027,116.3331666954349,116.33825001032926,116.40075002467304
376,144.164,144.73399999999998,142.65233333333475,144.164,141.9489285714298,140.59972222222302,140.46100000000047,136.1313448275863,133.34179999999975,132.42652222222225,131.96888333048065,131.69429999924412,130.59596666612896
377,166.38600000000002,166.386,166.386,153.50066666666663,145.9661428571429,141.95159259259253,140.56771999999995,135.13134482758628,132.84179999999972,132.0931888888889,131.71888333048065,131.4942999992441,130.59596666612896
378,103.192,110.122,118.192,118.192,118.192,118.192,118.192,118.192,118.192,118.19199999999998,118.192,118.192,118.192
379,136.577,136.577,136.577,136.577,136.577,136.577,136.06771999999995,132.88134482758628,131.71679999999972,131.3431888888889,131.15638333048065,131.04429999924412,130.59596666612896
380,126.45100000000002,123.77850000000105,127.591,127.591,129.8060714285702,131.155277777777,131.96099999999907,131.88134482758628,131.21679999999972,131.00985555555556,130.90638333048065,130.8442999992441,130.59596666612896
381,83.914,98.914,106.414,112.164,113.914,113.914,113.914,113.914,113.914,114.25677773023942,114.7706666091302,115.08824996901224,116.4007499259809
382,140.07800000000003,140.078,135.3113703703705,133.50066666666666,131.68042857142862,130.84048148148142,130.56771999999995,130.13134482758628,130.34179999999972,130.42652222222222,130.46888333048065,130.4942999992441,130.59596666612896
383,117.512,125.012,130.31137037037053,130.50066666666663,129.53757142857148,129.17381481481473,129.06771999999995,129.38134482758628,129.96679999999972,130.17652222222222,130.28138333048065,130.34429999924413,130.59596666612896
384,133.244,132.9770000000004,126.97803703703724,128.50066666666666,128.10900000000004,128.06270370370362,128.06771999999995,128.88134482758628,129.71679999999972,130.00985555555556,130.15638333048065,130.2442999992441,130.59596666612896
385,152.07399999999998,140.5478750000003,124.7976666666666,126.50066666666666,126.68042857142862,126.95159259259252,127.06771999999997,128.38134482758628,129.46679999999972,129.8431888888889,130.03138333048065,130.14429999924414,130.59596666612896
386,163.004,135.54787500000032,130.03733333333332,125.704,125.96614285714288,126.39603703703696,126.56771999999994,128.13134482758625,129.34179999999972,129.75985555555556,129.96888333048065,130.09429999924413,130.59596666612896
387,128.709,125.54787500000016,119.79766666666656,123.50066666666666,124.53757142857148,125.28492592592583,125.56771999999997,127.63134482758628,129.09179999999972,129.5931888888889,129.84388333048065,129.9942999992441,130.59596666612896
388,141.70299999999995,126.703,125.03733333333336,122.70400000000004,123.82328571428576,124.7293703703703,125.06771999999997,127.38134482758628,128.96679999999972,129.50985555555556,129.78138333048065,129.94429999924412,130.59596666612896
389,128.09,120.54787500000016,118.13100000000028,122.50066666666665,123.82328571428576,124.7293703703703,125.06771999999997,127.38134482758628,128.96679999999972,129.50985555555556,129.78138333048065,129.94429999924412,130.59596666612896
390,107.981,110.54787500000006,114.7976666666666,120.50066666666666,122.39471428571434,123.6182592592592,124.06771999999997,126.88134482758628,128.71679999999972,129.3431888888889,129.65638333048065,129.84429999924413,130.59596666612896
391,139.962,127.98880000000032,120.03733333333332,119.704,121.68042857142862,123.06270370370362,123.56771999999997,126.63134482758628,128.59179999999972,129.25985555555556,129.59388333048065,129.79429999924417,130.59596666612896
392,137.513,117.98880000000038,116.70399999999997,117.70400000000002,120.25185714285722,121.95159259259256,122.56771999999997,126.13134482758628,128.34179999999975,129.0931888888889,129.46888333048065,129.69429999924412,130.59596666612896
393,51.408,85.54787500000029,105.3113703703705,115.5006666666666,118.82328571428567,120.84048148148142,121.56771999999998,125.63134482758628,128.09179999999972,128.9265222222222,129.34388333048068,129.59429999924416,130.59596666612896
394,70.155,90.54787500000025,106.97803703703724,116.50066666666665,119.53757142857148,121.396037037037,122.06771999999997,125.88134482758628,128.21679999999972,129.00985555555556,129.40638333048062,129.64429999924408,130.59596666612896
395,119.588,112.98880000000044,115.03733333333332,116.704,119.53757142857148,121.39603703703696,122.06771999999994,125.88134482758628,128.21679999999975,129.0098555555556,129.40638333048065,129.64429999924414,130.59596666612896
396,52.382,85.54787499999851,105.3113703703705,115.5006666666666,118.82328571428582,120.84048148148136,121.56771999999992,125.6313448275863,128.09179999999975,128.92652222222225,129.34388333048068,129.5942999992441,130.59596666612896
397,93.85299989974315,102.9888000000003,111.70400000000008,114.70400000000002,118.10900000000002,120.28492592592583,121.06771999999994,125.38134482758626,127.96679999999972,128.84318888888887,129.28138333048065,129.54429999924412,130.59596666612896
398,111.678,107.98879999999856,113.3706666666667,115.704,118.82328571428576,120.84048148148308,121.56772000000107,125.63134482758628,128.0918000000081,128.92652222222222,129.34388341606106,129.59430002192033,130.59596666612896
399,123.981,123.981,121.70399999999997,120.7039999999999,122.39471428571434,123.6182592592592,124.06771999999997,126.88134482758628,128.71679999999972,129.3431888888889,129.65638333048065,129.84429999924413,130.59596666612896
400,115.64,122.9769999999996,123.6447037037038,126.50066666666665,126.6804285714286,126.95159259259256,127.06771999999997,128.3813448275863,129.46679999999975,129.8431888888889,130.03138333048065,130.14429999924414,130.59596666612896
401,170.871,163.371,143.13099999999994,137.50066666666703,134.5375714285715,133.06270370370362,132.56771999999998,131.13134482758628,130.84179999999972,130.7598555555556,130.71888333048065,130.69429999924412,130.59596666612896
402,176.106,163.778499999999,160.31137037037053,148.50066666666663,142.39471428571434,139.17381481481476,138.06771999999995,133.88134482758628,132.2167999999997,131.67652222222225,131.40638333048065,131.2442999992441,130.59596666612896
403,191.864,184.364,175.31137037036916,157.50066666666663,148.82328571428576,144.1738148148147,142.56771999999995,136.13134482758625,133.34179999999975,132.42652222222227,131.96888333048065,131.69429999924412,130.59596666612896
404,174.474,172.724,160.98566666666522,159.474,156.68042857142746,150.2849259259259,148.06771999999995,138.8813448275863,134.7167999999997,133.3431888888889,132.65638333048065,132.2442999992441,130.59596666612896
405,149.983,149.983,149.983,149.983,148.233,148.233,148.233,142.13134482758423,136.34179999999972,134.42652222222225,133.46888333048065,132.89429999924408,130.59596666612896
406,147.62,144.07,144.07,144.07,144.07,144.07,144.07,144.07,137.9667999999996,135.50985555555525,134.28138333048065,133.54429999924417,130.59596666612896
407,101.853,101.853,101.853,99.60099999999812,97.903,97.903,98.57099998070922,99.5676666011546,100.3909999504875,100.8076666250895,101.01599995684768,101.14099997104354,101.64099995065406
408,130.567,130.567,126.617,123.067,123.067,123.067,123.067,123.067,123.067,123.067,123.067,123.067,123.067
409,49.789,49.789,49.789,49.789,49.789,53.07563992959324,59.67010255262503,78.1756825577796,84.50207420577405,86.37075532410294,87.4878274643229,88.06171997195763,91.47432451372464
410,96.315,96.315,96.315,96.315,96.315,96.315,96.315,96.315,96.315,96.315,96.315,96.315,96.315
411,68.14099999999999,68.141,68.141,68.141,68.141,68.141,68.141,81.1756825577796,86.00207420577405,87.37075532410293,88.2378274643229,88.66171997195762,91.47432451372464
412,71.02199999999999,71.02199999999999,71.02199999999999,71.02199999999999,71.02199999999999,71.02199999999999,71.02199999999999,82.6756825577796,86.75207420577405,87.87075532410294,88.6128274643229,88.96171997195762,91.47432451372464
413,53.429,53.429,53.429,53.429,60.117000000366914,70.29786215181545,67.63429755513542,85.92568251438641,88.37707420577405,88.95408865743627,89.42532746432289,89.61171997195763,91.47432444082028
414,72.834,72.834,72.834,72.834,72.834,78.07563992959324,74.63429755513542,82.80987170083542,90.12707420577404,90.12075532410294,90.30032746432288,90.3117199719576,89.39459826109267
415,83.94799999999998,69.87800000000001,77.21527777777891,80.82125000000045,81.54557142893833,86.96452881848211,82.63429755513542,86.8098717008354,92.12707420577404,91.45408865743626,91.30032746432288,91.11171997195764,89.39459826109267
416,114.46,110.2305000000021,92.21527777777892,91.68,91.68,91.96452881848212,91.68,91.68,93.25207420577404,92.20408865743627,91.8628274643229,91.68,91.68
417,65.34800000000001,65.348,65.66345454545483,83.10655172271157,92.25985714322404,95.29786215181548,90.13429755513542,90.55987170083542,94.00207420577404,89.36718079362501,89.56883720778674,91.86171997195764,89.39459826109267
418,45.987,45.987,75.66345454545484,89.10655172271157,92.00435367939232,98.6311954851488,93.13429755513542,92.0598717008354,94.75207420577404,89.867180793625,89.94383720778674,92.1617199668263,89.39459826109267
419,60.104,60.104,92.33012121212153,99.10655172271156,99.14721082224948,104.18675104070437,98.13429755513545,94.55987170083542,96.00207410958116,90.70051412695832,90.56883720778674,89.89368089743702,89.39459826109267
420,51.882,62.78262500000022,98.99678787878815,103.10655172271156,102.00435367939232,106.40897318500387,100.13429755513542,95.55987170083542,91.13692393864162,91.03384746029168,90.81883720778674,90.09368089743704,89.39459826109267
421,118.824,118.824,118.824,117.82124999999688,107.97414285750976,104.4984422512494,101.13429755513542,96.05987170083542,91.38692393864162,91.20051412695834,93.61282739959135,92.96171997195762,89.39459826109267
422,42.499,92.78262500000024,108.99678787878815,109.10655172271156,106.29006796510662,101.80320879312578,103.13429755513542,97.05987170083542,91.88692393864162,91.53384746029168,91.19383720778674,90.39368089743702,89.39459826109267
423,82.881,107.78262500000024,113.99678787878815,112.1065517227116,108.43292510796375,103.46987545979243,104.63429755513542,97.80987170083542,92.26192393864162,91.78384746029168,91.38133720778674,90.543680897437,89.39459826109267
424,78.901,107.78262500000022,113.99678787878815,112.10655172271156,108.43292510796374,103.46987545979243,104.6342975551354,97.80987170083542,92.26192393864162,91.78384746029168,91.38133720778674,90.54368089743704,89.39459826109267
425,95.487,117.78262500000024,117.3301212121215,114.10655172271156,109.86149653653518,104.58098657090356,105.63429755513542,98.30987170083544,92.51192393864162,91.95051412695834,91.50633720778674,90.64368089743704,89.39459826109267
426,178.825,132.78262500000022,126.325,126.325,116.54557142893832,111.16510891791609,107.1342975551354,99.05987170083542,96.325,96.325,96.325,96.325,96.325
427,134.664,137.7826250000002,123.99678787878818,118.10655172271154,112.71863939367805,106.80320879312578,107.6342975551354,99.30987170083542,93.01192393864162,92.28384746029168,91.75633720778674,90.84368089743704,89.39459826109267
428,168.858,142.78262500000022,125.66345454545484,119.10655172271156,113.43292510796375,107.35876434868132,108.13429755513542,99.5598717008354,93.13692393864162,92.36718079362498,91.81883720778674,90.893680897437,89.39459826109267
429,139.313,139.313,127.3301212121215,116.78357732954883,114.14721082224948,107.91431990423688,108.63429755513542,99.8098717008354,93.26192393864162,92.45051412695832,91.88133720778674,90.94368089743702,89.39459826109267
430,135.163,135.163,128.99678787878815,117.78357732954883,114.86149653653518,108.46987545979243,109.13429755513545,100.05987170083544,93.38692393864164,92.53384746029168,91.94383720778674,90.99368089743705,89.39459826109267
431,169.404,152.78262500000017,128.99678787878815,121.10655172271164,114.86149656273464,108.46987548157702,109.1342975551354,100.05987170083544,93.38692393864162,92.53384746029168,91.94383720778674,90.99368089743705,89.39459826109267
432,204.307,147.78262500000022,127.33012121212148,121.807,118.68842857179548,112.83177558458274,108.63429755513542,99.80987170083542,93.2619239386416,92.45051412695834,91.88133720778674,93.71171997195762,91.807
433,129.635,129.635,125.66345454545484,115.78357732954883,113.43292510796375,107.3587643486813,108.13429755513545,99.55987170083542,93.13692393864164,92.367180793625,91.81883720778671,90.89368089743702,89.39459826109267
434,100.849,130.849,123.99678787878184,114.78357732954883,112.71863939367807,106.80320879312576,107.63429755513545,99.30987170083542,93.01192393864162,92.28384746029168,91.75633720778674,90.843680897437,89.39459826109267
435,141.514,142.7826249999966,125.66345454545484,115.78357732954883,113.43292510796375,107.35876434868132,108.13429755513542,99.55987170083542,93.13692393864164,92.367180793625,91.81883720778674,90.89368089743702,89.39459826109267
436,174.03,132.78262500000025,122.3301212121215,121.53,116.5455714015865,111.16510891791609,107.13429755513542,99.05987170083542,92.88692393864162,92.20051412695832,91.69383720778674,91.53,91.53
437,169.675,127.7826250000002,120.66345454545484,117.175,114.684580683694,110.60955336236051,106.63429755513542,98.80987170083542,92.76192393864162,92.117180793625,91.63133720778674,90.74368089743705,89.39459826109267
438,128.59199999999998,122.78262500000024,118.99678787878818,113.84372416105204,110.57578225082092,105.1365421264591,106.13429755513542,98.55987170083542,92.63692393864162,92.03384746029168,91.56883720778674,90.69368089743702,89.39459826109267
439,72.735,112.7826250000002,115.66345454545484,111.67073359676868,109.14721082224948,104.025431015348,105.13429755513542,98.0598717008354,92.38692393864162,91.867180793625,91.44383720778674,90.59368089743704,89.39459826109267
440,115.104,115.10399999999998,115.10399999999998,115.10399999999998,111.11315206442256,107.83177558458274,104.13429755513542,97.55987170083544,92.13692393864162,91.70051412695834,91.31883720778674,90.49368089743705,89.39459826109267
441,65.268,87.7826250000002,107.33012121212153,106.67073355540047,105.57578225082092,101.24765323757022,102.63429755513542,96.80987170083542,91.76192393864162,91.45051412695832,91.13133720778674,90.34368089743704,89.39459826109267
442,99.163,99.163,99.163,102.10655168134257,101.29006796510662,99.163,99.63429755513545,95.30987170083542,91.01192393864162,90.95051412695834,90.75633720778674,90.04368089743703,89.39459826109267
443,121.135,121.135,115.54861111111228,103.82125000000045,97.97414284839246,96.72066447347164,94.13429755513542,92.55987170083542,91.135,91.135,91.135,91.135,91.135
444,109.787,109.787,103.88194444444562,96.82125000000045,92.9735388678164,92.83177558458274,90.63429757906228,90.80987170083542,88.76192393864162,89.45051412695832,89.63133720778674,89.14368089743702,89.39459826109267
445,99.661,95.23049999999787,87.21527777777888,86.82125000000045,85.83068172495926,87.27622002902717,85.63429755513542,88.30987170083542,87.51192393864162,88.617180793625,89.00633720778674,88.64368089743702,89.39459826109267
446,12.210000000000012,34.94,42.16,66.84372411968377,77.00435367939232,79.02543101534798,82.63429755513543,86.80987170083542,86.76192393864162,88.117180793625,88.63133720778674,88.34368089743703,89.39459826109267
447,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39399999999999,89.39459826109267
448,27.584000000000003,27.584,50.54861111110537,57.584,65.57578225082091,70.13654212645912,74.63429755513542,82.80987170083542,84.7619239386416,86.78384746029168,87.63133720778676,87.54368089743703,89.39459826109267
449,49.631,49.631,49.631,54.82125000000045,62.9735388678164,69.49844225124941,69.63429755513542,80.30987170083542,83.51192393864162,85.95051412695831,87.00633720778674,87.04368089743703,89.39459826109267
450,45.151,45.151,45.151,46.82125000000044,57.259253153530686,65.05399780680497,65.63429755513542,78.3098717008354,82.51192393864162,85.28384746029167,86.50633720778674,86.64368089743701,89.39459826109267
451,47.701,47.701,47.701,47.701,55.11639601067356,63.38733114013829,64.13429755513542,77.55987170083544,82.13692393864163,85.03384746029167,86.31883720778674,86.49368089743703,89.39459826109267
452,31.603,31.603,31.603,34.82125000000044,48.68782453425943,58.38733106221322,59.6342975551354,75.3098717008354,81.01192393864162,84.28384746029162,85.75633720778674,86.04368089743704,89.39459826109267
453,72.472,72.472,72.472,72.472,72.472,72.472,72.472,72.55987170083542,79.63692393864162,83.367180793625,85.06883720778674,85.49368089743703,89.39459826109267
454,25.421,25.421,25.421,25.421,32.97353886781642,46.16510891791607,48.63429755513543,69.80987170083543,78.26192389716434,82.45051412695834,84.38133720778673,84.94368089743702,89.39459826109267
455,45.147,45.147,45.147,45.147,45.147,45.147,45.63429755513543,68.30987170083543,77.51192393864162,81.95051412695832,84.00633720778674,84.64368089743701,89.39459826109267
456,34.786,34.786,34.786,34.786,34.786,38.387331140138286,41.63429755513542,66.30987170083542,76.51192393864162,81.28384744325015,83.50633718067883,84.24368086782337,89.39459824371177
457,59.67,59.67,59.67,59.67,59.67,59.67,59.67,63.559871700835416,75.1369239386416,80.367180793625,82.81883720778674,83.693680897437,89.39459826109267
458,97.977,97.977,97.977,97.977,97.977,97.977,97.977,97.977,97.977,97.977,97.977,97.977,97.977
459,58.54,58.54,58.54,58.54,58.54,58.54,58.54,65.1756825577796,72.63692393864163,78.70051412695835,81.56883720778674,82.69368089743702,89.39459826109267
460,86.874,86.874,86.874,86.874,86.874,86.874,86.874,86.874,86.874,86.874,93.44777272836296,86.874,91.47432445329468
461,73.41499999999999,77.51500000000013,80.91499999999999,80.91499999999999,80.91499999999999,80.91499999999999,80.91499999999999,80.91499999999999,80.91499999999999,80.91499999999999,80.91499999999999,84.71171997195763,89.39459826109267
462,73.14399999999999,73.144,76.08833333333682,80.644,80.644,80.644,80.644,80.644,80.644,80.644,92.57277272836296,84.41171997195762,94.46580952510182
463,95.963,95.963,95.963,95.963,95.963,96.01816667427585,97.00466666666723,98.36166669942268,103.463,101.03677780549592,101.53262502157618,102.00450001447814,103.463
464,111.208,111.208,111.208,111.208,111.208,111.208,111.208,111.208,111.208,111.208,111.208,111.208,114.758
465,63.816,63.816,64.42166666666319,71.316,71.316,72.07551690951487,71.316,71.316,74.50207420577405,79.70408865743627,92.13527272836292,84.06171997195763,89.39459826109267
466,120.576,116.886,116.886,116.12350000000096,115.81819047619128,116.4053555555562,116.64980000000024,116.886,116.886,116.886,116.886,116.886,116.886
467,83.554,98.554,98.554,98.554,98.554,98.554,98.554,98.554,106.054,100.20344447216256,100.90762502157618,101.50450001447814,106.054
468,110.939,110.939,117.869,117.869,117.869,117.869,117.869,120.15225000171154,122.7520000000042,123.46033336898712,123.81450004315238,124.02700002065848,124.189
469,96.468,103.398,109.09155555555644,111.12350000000092,111.9686428571441,113.62757777777846,114.1498000000002,115.158,115.158,115.158,115.158,115.158,115.158
470,67.241,86.50099999999999,90.311,90.311,90.311,90.311,90.50466666666726,95.11166669942268,97.811,97.811,97.811,97.811,97.811
471,117.05,115.27733333333347,115.75822222222318,115.12350000000092,115.10390476190555,115.84980000000064,116.14980000000024,117.05,117.05,117.05,117.05,117.05,117.05
472,152.745,137.745,137.745,137.745,136.04585164835154,133.6710042735042,132.83980769230777,129.09942307665978,127.23981481481512,126.73209876279108,126.47824074071391,126.32592592523552,125.7166666658736
473,119.59,115.27733333333352,115.75822222222038,115.12349999999716,115.10390476190317,115.84980000000064,116.14980000000024,121.15225000171154,121.34,121.34,121.34,121.34,121.34
474,165.745,157.675,147.67691666666656,138.42359999999985,134.61728021978013,132.5598931623931,131.83980769230777,128.59942307665978,126.98981481481512,126.56543209612444,126.35324074071391,126.22592592523552,125.7166666658736
475,81.122,95.27733333333298,100.382,103.47350000000176,104.192,104.192,104.192,104.192,107.742,104.192,104.192,104.192,111.692
476,148.32099999999997,148.321,142.67691666666653,135.42359999999982,132.474423076923,130.89322649572642,130.33980769230777,127.84942307665978,126.61481481481512,126.3154320961244,126.16574074071391,126.07592592523552,125.7166666658736
477,158.063,157.493,137.67691666666656,132.42359999999985,130.33156593406585,129.2265598290598,128.83980769230777,127.0994230766598,126.23981481481512,126.06543209612444,125.97824074071391,125.92592592523552,125.7166666658736
478,120.421,127.921,131.01024999999987,128.42359999999985,127.474423076923,127.00433760683754,126.83980769230776,126.09942307665978,125.73981481481512,125.73209876279108,125.72824074071391,125.72592592523552,125.7166666658736
479,178.71599999999998,140.39723529411788,124.3435833333333,124.42359999999984,124.61728021978011,124.78211538461532,124.83980769230776,125.09942307665978,125.23981481481512,125.39876542945775,125.47824074071391,125.52592592523554,125.7166666658736
480,163.86,125.39723529411768,119.3435833333332,121.42359999999988,122.47442307692296,123.11544871794862,123.33980769230774,124.34942307665976,124.86481481481512,125.14876542945774,125.29074074071391,125.37592592523552,125.7166666658736
481,146.227,125.39723529411768,119.34358333333324,121.42359999999984,122.474423076923,123.11544871794864,123.33980769230776,124.34942307665978,124.86481481481512,125.14876542945775,125.29074074071391,125.37592592523552,125.7166666658736
482,171.253,120.3972352941178,117.67691666666651,120.42359999999982,121.76013736263724,122.55989316239308,122.83980769230774,124.09942307665976,124.73981481481512,125.0654320961244,125.22824074071391,125.32592592523552,125.7166666658736
483,162.926,115.39723529411806,116.01024999999994,119.42359999999988,121.04585164835156,122.00433760683757,122.3398076923078,123.8494230766598,124.61481481481512,124.98209876279108,125.16574074071391,125.27592592523553,125.7166666658736
484,146.14899999999997,115.39723529411792,116.01024999999996,119.42359999999988,121.04585164835156,122.00433760683916,122.3398076923078,123.8494230766598,124.61481481481512,124.98209883409864,125.16574074143824,125.2759259438764,125.7166666658736
485,78.7,110.3972352941177,114.3435833333332,118.42359999999984,120.33156593406584,121.44878205128202,121.83980769230776,123.59942307665978,124.48981481481512,124.89876542945774,125.10324074071391,125.22592592523552,125.7166666658736
486,80.82799999999999,105.3972352941178,112.67691666666656,117.42359999999984,119.61728021978011,120.89322649572642,121.33980769230776,123.34942307665978,124.36481481481512,124.81543209612444,125.04074074071391,125.17592592523552,125.7166666658736
487,80.048,100.39723529411776,111.01024999999989,116.42359999999984,118.9029945054944,120.33767094017088,120.83980769230776,123.09942307665978,124.23981481481512,124.73209876279108,124.97824074071391,125.12592592523552,125.7166666658736
488,86.778,95.39723529411776,109.34358333333329,115.42359999999984,118.1887087912087,119.78211538461537,120.33980769230776,122.84942307665976,124.11481481481512,124.64876542945773,124.9157407407139,125.07592592523552,125.7166666658736
489,74.897,95.39723529411778,109.34358333333314,115.42359999999988,118.18870879120868,119.7821153846153,120.3398076923078,122.84942307665976,124.11481481481516,124.64876542945773,124.91574074071391,125.07592592523552,125.7166666658736
490,68.02499999999999,95.39723529411782,109.34358333333314,115.42359999999988,118.1887087912087,119.7821153846153,120.33980769230772,122.84942307665976,124.11481481481512,124.64876542945773,124.91574074071389,125.0759259252355,125.7166666658736
491,104.69299999999998,95.39723529411768,109.34358333333547,115.42360000000328,118.18870879121104,119.78211538461532,120.33980769230776,122.84942308350564,124.11481481481512,124.64876542945774,124.91574074071391,125.07592592523554,125.7166666658736
492,33.853,90.39723529411766,107.67691666666666,114.42359999999984,117.47442307692306,119.22655982905978,119.83980769230776,122.59942307665976,123.98981481481508,124.5654320961244,124.8532407407139,125.02592592523554,125.7166666658736
493,48.58299999999999,95.39723529411762,109.34358333333324,115.4235999999998,118.18870879120864,119.7821153846153,120.33980769230772,122.84942307665976,124.11481481481512,124.64876542945773,124.91574074071389,125.07592592523552,125.7166666658736
494,76.33099999999999,100.39723529411762,111.01025,116.42359999999982,118.90299450549446,120.33767094017084,120.83980769230774,123.09942307665976,124.23981481481516,124.73209876279104,124.97824074071391,125.12592592523552,125.7166666658736
495,159.886,135.39723529411577,122.6769166666664,123.42359999999988,123.90299450549443,124.22655982905977,124.3398076923078,124.84942307665978,125.11481481481512,125.31543209612444,125.41574074071391,125.47592592523552,125.7166666658736
496,157.56,150.63,134.34358333333324,130.42359999999985,128.90299450549446,128.11544871794865,127.8398076923078,126.59942307665978,125.98981481481512,125.89876542945774,125.85324074071391,125.82592592523552,125.7166666658736
497,153.714,153.714,147.67691666666678,138.42359999999994,134.61728021978,132.5598931623931,131.83980769230567,128.59942307665978,126.9898148148151,126.5654320961244,126.35324074071389,126.22592592523549,125.7166666658736
498,209.239,186.739,164.3435833333332,148.4235999999999,141.76013736263724,138.1154487179487,136.83980769230777,131.09942307665978,128.23981481481513,127.39876542945775,126.9782407407139,126.72592592523552,125.7166666658736
499,203.394,199.844,177.344,159.4235999999999,149.61728021978018,144.22655982905977,142.33980769230777,133.84942307665978,129.61481481481513,128.3154320961244,127.66574074071391,127.27592592523553,125.7166666658736
500,148.065,147.51499999999987,140.565,137.47349999999824,136.2543571428559,132.51646666666406,131.1497999999991,128.65225000171154,127.0019999999958,126.2936666310129,125.9394999568476,125.72699997934149,125.565
501,121.69,121.69,121.69,117.74,117.74,117.68483332572416,116.50466666666549,114.19,126.36909523338016,114.19,114.19,114.19,122.27995227973982
502,150.58499999999998,150.58499999999998,150.58499999999998,143.08499999999998,143.08499999999998,143.08499999999998,143.08499999999998,136.15224999486537,134.73981481480658,131.73209876279105,130.22824074071394,129.32592592523554,125.7166666658736
503,109.46,109.46,109.46,109.46,109.46,109.85329468729265,109.46,109.46,122.2818750019254,106.2867777223415,105.4701250215762,105.15450001447816,117.49991304562872
504,120.761,120.761,120.761,120.761,120.761,120.761,120.761,117.11166660115464,123.7818750019254,113.261,113.261,113.261,117.49991304562872
505,48.868,48.868,48.868,48.868,48.868,123.1866280033108,58.13429755513543,81.1756825577796,103.40598889423214,99.71879047893498,97.88527272836292,88.66171997195762,117.4999130333203
506,108.041,108.041,108.041,108.041,108.041,108.041,108.041,108.041,126.6568750019254,108.041,107.65762493527146,106.9044999565656,117.49991300870336
507,41.877,41.877,41.877,41.877,52.718639393678046,60.13654212645909,65.6342975551354,84.9256825577796,87.87707420577405,100.96879047893498,98.82277272836296,89.41171997195762,94.46580952510182
508,79.089,79.089,79.089,79.089,79.089,79.089,79.089,86.4256825577796,106.0309888372791,101.46879047893498,99.19777272836296,89.71171997195762,94.46580952510182
509,32.602000000000004,32.602000000000004,32.602000000000004,45.78357728818088,63.43292510796374,68.46987545979243,73.13429755513542,88.6756825577796,89.75207420577405,89.87075532410294,99.76027272836296,90.16171997195764,94.46580952510182
510,34.919,34.919,34.919,53.554083326951,70.57578225082091,74.02543091563663,78.13429755513542,84.5598717008354,91.00207417370976,90.70408865743627,100.38527272836296,90.66171997195762,94.46580952510182
511,79.616,79.56599999999999,79.56599999999999,79.56599999999999,79.56599999999999,80.69209768201468,84.1342975551354,94.1756825577796,88.05375502353314,91.70408865743627,101.13527272836292,91.26171997195765,94.46580952510182
512,52.29899999999999,52.29899999999999,64.2165000000035,71.12989488863639,83.4329250339218,82.3278015901759,87.13429755513542,89.05987170083542,88.80375502353314,92.20408865743626,101.51027272836296,91.56171997195764,94.46580952510182
513,54.644000000000005,65.89700000000195,69.364,75.94090656861226,83.76634865053852,86.2166904790648,90.6342975551354,90.80987170083542,89.67875502353314,92.78742199076962,101.94777264505493,91.91171997195762,94.46580952510182
514,106.368,106.368,89.33891666666844,86.12989488863639,94.14721082224948,90.66113492350924,94.63429755513542,99.4256825577796,90.67875502353314,93.45408865743627,92.8003274643229,92.31171997195764,94.46580952510185
515,61.241,61.241,75.99123333333371,91.94090656861223,95.19492007910996,95.10557936795364,98.6342975551354,94.8098717008354,91.67875502353311,94.12075532410292,93.30032740249275,92.71171997195762,94.46580952510182
516,86.533,86.533,86.533,97.94090656861228,99.48063436482424,98.43891270128702,101.6342975551354,96.30987170083544,92.42875502353314,93.30402496809192,91.13462908202968,93.01171997195765,94.46580952510182
517,121.894,121.894,119.2164999999965,104.12989488863636,102.3377772219671,100.66113492350924,103.6342975551354,97.30987170083544,92.92875502353314,94.95408865743627,93.92532737163236,93.21171997195763,94.46580952510182
518,79.65100000000001,79.65100000000001,99.32456666666708,105.94090656861226,105.19492007910996,102.88335714573144,105.6342975551354,98.30987170083544,93.42875502353314,93.97069163475857,91.63462908202968,93.41171997195764,94.46580952510182
519,77.806,90.65818750000012,114.32456666666708,114.94090656861228,111.62349150768138,107.88335714573148,110.13429747377752,100.55987170083542,94.55375502353314,94.72069163475857,92.19712908202968,93.86171997195764,94.46580952510182
520,121.451,121.451,121.451,121.1298948886364,114.48063436482424,110.10557936795364,110.92832322355738,101.55987170083542,95.05375502353314,95.05402496809192,92.44712908202968,94.0617199719576,94.46580952510182
521,173.26699999999997,125.65818750000014,125.99123333333377,122.787,116.6234915076814,111.77224603462037,112.42832322355738,102.30987170083542,95.42875502353314,95.30402496809192,92.787,94.2117199719576,94.46580952510182
522,122.273,130.65818750000017,127.6579000000004,122.94090656861226,117.33777722196707,112.32780159017592,112.92832322355738,102.5598717008354,95.55375502353314,95.38735830142522,92.69712908202968,94.26171997195762,94.46580952510182
523,161.466,135.6581875000001,129.32456666666707,123.94090656861226,118.0520629362528,112.88335714573144,113.42832322355738,102.80987170083542,95.67875502353314,95.47069163475857,92.7596290820297,94.31171997195764,94.46580952510182
524,110.029,132.529,132.529,125.94090656861223,119.48063436482424,113.99446825684257,114.42832322355738,103.30987170083544,95.92875502353314,95.63735830142522,92.88462908202968,94.41171997195764,88.76673436592502
525,184.528,160.6581875000001,137.6579000000004,128.94090656861226,121.62349150768138,115.66113492350922,115.92832322355738,104.05987170083542,96.30375502353314,95.88735830142524,93.07212908202968,94.56171997195764,88.76673436592502
526,170.285,160.6581875000001,137.6579000000004,128.94090656861226,121.62349150768136,115.66113492350922,115.92832322355738,104.05987170083544,96.30375502353314,95.88735830142524,93.07212908202968,94.56171997195764,88.76673436592502
527,175.125,160.65818750000008,137.65790000000038,128.94090656861226,121.62349150768136,115.6611349235092,115.92832322355738,104.05987170083542,96.30375502353314,95.88735830142524,93.07212908202968,94.56171997195764,88.76673436592502
528,204.109,155.6581875000001,135.99123333333375,127.94090656861228,120.90920579339569,115.10557936795368,115.42832322355736,103.80987170083542,96.17875502353314,95.80402496809192,93.0096290820297,94.51171997195765,91.609
529,170.267,155.6581875000001,135.99123333333375,127.94090656861228,120.90920579339564,115.10557936795368,115.42832322355738,103.80987170083542,96.17875502353314,95.80402496809192,93.00962908202968,94.51171997195765,88.76673436592502
530,181.464,150.6581875000001,134.32456666666704,126.94090656861226,120.19492007910992,114.55002381239812,114.92832322355738,103.55987170083542,96.05375502353314,95.72069163475857,92.94712908202968,94.46171997195762,88.76673436592502
531,166.528,160.65818750000008,137.65790000000044,128.94090656861226,121.62349150768136,115.66113492350922,115.92832322355738,104.05987170083544,96.30375502353314,95.88735830142524,93.07212908202968,94.56171997195764,88.76673436592502
532,111.88299999999998,130.433,130.433,126.94090656861226,120.19492007910996,114.55002381239812,114.92832322355738,103.55987170083544,96.05375502353311,95.72069163475857,92.94712908202968,94.46171997195762,88.76673436592502
533,132.542,135.65818750000008,129.32456666666707,123.94090656861223,118.0520629362528,112.88335714573148,113.42832322355736,102.80987170083544,95.67875502353314,95.47069163475857,92.75962908202968,94.31171997195764,88.76673436592502
534,90.899,115.65818750000012,122.6579000000004,119.94090656861226,115.19492007910992,110.6611349235092,111.42832322355736,101.8098717008354,95.17875502353314,95.13735830142522,92.50962908202968,94.11171997195764,88.76673436592502
535,58.99,115.6581875000001,122.6579000000004,119.94090656861228,115.19492007910992,110.66113492350924,111.42832322355738,101.80987170083542,95.17875502353314,95.13735830142524,92.50962908202968,94.1117199719576,88.76673436592502
536,57.987,110.65818749999826,120.99123333333377,118.94090656861226,114.48063436482424,110.10557936795372,110.9283232235574,101.55987170083544,95.05375502353314,95.05402496809192,92.4471290820297,94.06171997195764,88.76673436592502
537,131.803,131.803,131.803,118.1298948886364,112.3377772219671,108.438912701287,109.42832322355738,101.803,101.803,101.803,101.803,101.803,101.803
538,54.045,75.6581875000001,109.3245666666589,111.94090656861223,109.48063436482424,106.2166904790648,107.42832322355738,99.80987170083542,94.17875502353314,94.47069163475858,92.00962908202968,93.71171997195762,88.76673436592502
539,50.019,50.019,92.6579000000004,101.94090652724412,102.33777722196707,100.66113492350924,102.42832322355738,97.3098717008354,92.92875502353314,93.63735830142524,91.3846290820297,93.21171997195762,88.76673436592502
540,110.216,110.216,101.005583333328,93.12989488863636,94.48063436482424,94.55002381239812,96.92832322355738,94.55987170083542,91.55375502353314,92.72069163475857,90.69712908202968,92.66171997195764,88.76673436592502
541,49.216,56.716,60.99123333333372,82.94090656861229,88.76634865053855,90.10557936795364,92.92832322355738,92.55987170083544,90.55375502353314,92.05402496809192,90.1971290820297,92.26171997195765,88.76673436592502
542,39.65,50.89699999999805,54.65,72.94090656861223,81.6234915076814,84.55002381239811,87.92832322355738,90.0598717008354,89.30375502353314,91.22069163475857,89.57212908202968,91.76171997195765,88.76673436592502
543,42.048,42.09800000000001,51.005583333335096,63.12989488863639,73.05206293625282,77.88335714573145,81.92832322355738,87.05987170083543,87.80375502353314,90.22069163475857,88.8221290820297,91.16171997195762,88.76673436592502
544,32.887,32.887,34.33891666666844,53.129894847268005,65.90920576120698,72.32780154864797,76.92832322355738,84.55987170083542,86.55375502353316,89.38735830142525,88.19712908202968,90.6617199719576,88.76673436592502
545,75.783,75.783,75.783,75.783,75.783,75.783,75.783,82.05987170083542,85.30375502353314,88.55402496809191,87.57212908202969,90.16171997195762,88.76673436592502
546,66.553,66.553,66.553,66.553,66.553,66.553,68.42832322355738,80.3098717008354,84.42875502353314,87.97069163475857,87.13462908202969,89.81171997195761,88.76673436592502
547,77.057,77.057,77.057,77.057,77.057,77.057,77.057,79.80987170083542,84.17875502353314,87.80402496809191,87.00962908202969,89.71171997195762,88.76673436592502
548,30.548,30.548,30.548,30.548,47.33777722196709,57.88335714573142,63.92832316237635,78.05987165390312,83.30375502353314,87.2206916347586,86.57212908202968,89.36171997195763,88.76673433817601
549,88.025,88.025,88.025,88.025,88.025,88.025,88.025,88.025,88.025,88.025,88.025,88.81171997195763,88.76673436592503
550,80.346,80.346,80.346,80.346,80.346,80.346,80.346,80.346,80.42875502353314,85.30402496809191,85.13462908202969,88.21171997195762,88.76673436592502
551,48.874,48.874,48.874,48.874,56.374,56.374,56.374,71.30987170083543,79.92875502353314,84.97069163475857,84.88462908202969,88.01171997195763,88.76673436592502
552,81.136,81.136,81.136,81.136,81.136,81.136,81.136,81.136,83.37707420577405,85.62075532410294,86.92532746432292,87.61171997195763,88.76673436592502
553,109.284,109.284,109.284,109.284,109.284,109.284,109.284,113.823285716522,110.71219995930238,109.71934283867068,109.2229142866977,101.784,101.784
554,68.106,68.106,68.106,68.106,68.106,68.106,68.106,71.9256825577796,76.92875502353314,82.9706916347586,83.3846290820297,86.81171997195764,88.76673436592502
555,39.487,39.487,39.487,39.487,39.487,46.987,46.987,62.55987170083543,75.55375500751185,82.05402491074706,82.69712904385801,86.26171997195762,88.76673436592502
556,72.139,72.139,72.139,72.139,72.139,72.139,72.139,72.139,79.25207420577405,81.55402496809191,82.32212908202969,85.96171997195762,88.76673436592502
557,95.791,95.791,95.791,94.0410000000013,94.5070952380961,94.2615000076092,94.01150000000084,95.791,95.53098889423214,94.46879047893498,93.94777272836296,94.0523181816931,94.46580952510182
558,91.542,91.542,87.732,85.0410000000013,88.07852380952468,89.26149999239081,89.51149999999916,91.542,92.36707407609856,93.71879047893498,91.542,91.542,94.4658095188425
559,63.808,67.49799999999999,71.30799999999999,71.30799999999999,71.30799999999999,71.30799999999999,71.30799999999999,71.30799999999999,76.00207420577405,80.70408865743627,83.23782746432292,84.66171997195764,88.76673436592502
560,107.113,107.113,107.113,107.113,107.113,107.113,107.113,121.37926666473405,121.86909523338016,127.64876542945775,127.16574074071391,126.8759258839156,130.59596666612896
561,64.6,64.6,64.6,69.04099999999738,72.1,72.1,72.1,72.1,90.36707407609856,92.38545714560163,82.7378274643229,84.26171997195763,94.46579972824014
562,100.002,100.002,100.002,100.002,100.002,100.002,100.002,102.38343749895488,121.24409523338016,127.23209871525673,120.04359375015696,121.90635000006507,126.02039997538196
563,55.29,55.29,55.29,62.79,62.79,62.79,62.79,62.79,74.25207420577405,79.5374219907696,82.3628274643229,83.96171997195763,88.76673436592502
564,134.805,134.805,131.66729629629629,121.881482758621,117.699207373272,115.5230680998676,114.76141935483868,129.09942306981316,120.49409523338016,126.73209873902393,131.28138333048065,131.14429999924414,130.59596666612896
565,102.817,102.817,102.817,102.817,102.817,102.817,102.817,102.817,120.3690951838685,121.03179365273532,119.60609375015696,121.5563500000651,125.7166666544336
566,152.38000000000002,144.95500000000058,128.3339629629629,119.88148275862102,116.2706359447006,114.41195698875651,113.7614193548387,118.12926666473405,120.2440951838685,120.948460319402,131.15638333048065,131.04429999924417,130.59596666612896
567,135.284,135.284,126.66729629629629,118.88148275862105,115.55635023041488,113.85640143320096,113.26141935483872,117.87926659991172,113.0318750019254,120.8651269555372,131.0938832448989,130.99429997657262,130.59596666612896
568,114.105,117.525,117.525,116.88148275861138,114.12777880183944,112.74529032208986,112.2614193548387,110.025,112.7818750019254,117.16468750046631,126.16574074071391,121.35635000006508,125.71666665443362
569,132.139,132.139,123.33396296296291,116.88148275862102,114.12777880184343,112.74529032208984,112.2614193548387,110.06839596503563,112.7818750019254,117.16468750046634,126.16574074071391,121.35635000006508,130.5959666499952
570,149.536,143.1250000000005,121.6672962962963,115.88148275862105,113.41349308755774,112.1897347665343,111.76141935483868,109.81839596503566,112.6568750019254,117.081354167133,126.1032406716694,121.3063500000651,125.7166666544336
571,115.113,120.723,116.66729629629624,112.88148275862102,111.2706359447006,110.5230680998676,110.2614193548387,109.06839596503563,112.2818750019254,112.97243991637144,119.10609375015696,121.1563499600492,107.73362857147778
572,93.15,104.95499999999944,108.45,108.45,108.45,108.45,108.45,105.03,104.656873393979,103.46934283867066,119.04359375015696,120.42093750024571,100.95
573,126.007,121.70600000000076,111.66729629629634,109.88148275862102,109.12777880184343,108.85640143320094,108.76141935483872,108.31839596503563,111.9068750019254,116.581354167133,118.91859375015696,121.00635000006508,125.71666658350536
574,95.176,108.12500000000048,110.00062962962969,108.88148275862105,108.41349308755773,108.3008458776454,108.26141935483872,108.06839596503563,111.78187496450832,109.01279365611023,118.85609366887468,120.27093750024572,105.64811749630728
575,88.643,98.124999999999,106.66729629629631,106.88148275862105,106.98492165898628,107.18973476653431,107.2614193548387,107.56839596503563,108.35823780518648,108.84612698944358,113.74622916832126,120.17093750024574,105.64811749630728
576,107.144,96.4635714285714,101.66729629629629,103.88148275862102,104.84206451612914,105.5230680998676,105.7614193548387,106.81839596503563,107.98323780518648,108.59612698944358,118.54359375015696,120.02093746678828,107.73362857147778
577,73.25500000000001,86.70599999999925,100.00062962962964,102.881482758621,104.12777880184343,104.96751254431204,105.2614193548387,106.56839596503563,107.85823780518648,108.51279365611026,113.49622916832126,114.31029166597516,105.64811749630728
578,82.729,86.46357142857131,98.33396296296291,101.88148275862105,103.41349308755774,104.41195698875651,104.76141935483872,106.31839596503566,107.7332378051865,108.4294603227769,113.43372913337495,114.26029163701804,105.64811749630728
579,73.24000000000001,76.46357142857164,95.0006296296296,99.88148275862102,101.98492165898632,103.30084587764536,103.7614193548387,105.81839596503563,107.48323780518648,108.26279365611023,105.57500004315236,107.6292908694607,105.64811749630728
580,68.39,86.69266666666702,91.6672962962963,97.88148275862105,100.55635023041488,102.1897347665343,102.76141935483868,105.31839596503566,107.2332378051865,115.581354167133,113.1837290914396,120.4063500000651,107.73362857147778
581,66.669,81.69266666666695,90.0006296296296,96.88148275862105,99.84206451612914,101.63417921097871,102.2614193548387,105.06839596503563,107.10823780518648,108.01279365611026,108.15112519354057,114.01029157041674,105.64811749630728
582,92.021,92.021,92.021,96.881482758621,99.84206451612911,101.6341792109787,102.26141935483868,105.06839596503563,110.2818750019254,115.49802077741435,118.10609375015696,120.3563500000651,107.73362857147778
583,98.83,98.83,98.83,98.83,100.55635023041488,102.1897347665343,102.76141935483872,105.31839596503566,110.4068750019254,109.07049625645146,111.28050463815003,114.06029157041677,107.73362857147778
584,112.904,91.69266666666704,93.33396296296291,98.88148275862102,101.2706359447006,102.74529032208984,103.2614193548387,105.56839596503563,107.35823780518648,109.1538295897848,111.34300463815003,113.362396863285,107.73362857147778
585,40.83499999999998,71.4635714285715,93.33396296296289,98.88148275862105,101.27063594470062,102.74529032208986,103.2614193548387,105.56839596503563,107.35823780518652,108.17946032277692,103.72291428669767,101.665,105.64811749630728
586,67.124,76.46357142857138,95.0006296296296,99.88148275862098,101.98492165898644,103.3008458776454,103.7614193548387,105.81839596503563,107.48323780518648,108.26279365611026,105.13026366208771,106.81602849334898,105.64811749630728
587,70.41,76.46357142857133,95.00062962962976,99.88148275862102,101.98492165898637,103.30084587764536,103.76141935483868,105.81839596503563,107.48323780518648,108.26279357295604,105.57499995684763,107.6292908115478,105.64811749630728
588,101.111,96.69266666666717,95.0006296296296,99.88148275862102,101.98492165898632,103.30084587764536,103.7614193548387,105.81839596503563,107.48323780518648,108.611,108.611,108.97327363284757,107.73362857147778
589,97.626,96.69266666666496,95.00062962962964,99.88148275862105,101.98492165898628,103.3008458776454,103.76141935483872,105.81839596503566,107.48323780518648,108.26279365611023,108.33862519354057,108.97327363284757,105.64811749630728
590,119.286,96.69266666666688,95.0006296296296,99.88148275862102,101.98492165898632,103.30084589286044,103.7614193548392,105.81839596503563,107.48323780518648,109.23716292311812,111.40550463815003,113.41239686328498,107.73362857147778
591,109.283,96.4635714285714,101.66729629629644,103.88148275862102,104.84206451612914,105.52306809986756,105.76141935483868,106.81839596503562,107.98323780518648,108.5961269894436,108.58862519354057,107.82929086946072,105.64811749630728
592,137.273,114.473,105.00062962962951,105.88148275862105,106.2706359447006,106.6341792109787,106.76141935483872,107.31839596503563,108.23323780518648,109.73716292311812,111.78050463815003,113.712396863285,107.73362857147778
593,132.78300000000002,125.853,113.33396296296296,110.88148275862102,109.8420645161292,109.41195698875654,109.2614193548387,108.56839596503563,108.85823770616145,109.17946032277692,109.02612510723588,109.52327357493468,105.64811749630728
594,174.939,152.439,123.33396296296316,116.88148275862105,114.12777880184343,112.74529032208986,112.2614193548387,110.06839596503563,109.60823780518648,110.6538295897848,112.46800463815003,114.262396863285,107.73362857147778
595,83.24700000000001,83.247,83.247,83.247,83.247,83.247,84.01550000000091,101.38343749895488,102.83720000051616,104.46934285807713,105.2854142866977,92.55231818169308,94.4658095128201
596,159.653,159.653,146.66729629629637,130.881482758621,124.12777880184342,120.52306809986756,119.26141935483868,113.56839596503562,111.3582378051865,111.82049625645148,113.34300463815003,114.962396863285,107.73362848942811
597,135.401,131.711,131.711,131.711,131.27063594470053,126.0786236554232,124.26141935483868,116.06839596503563,112.60823780518648,112.6538295897848,113.96800463815003,115.462396863285,107.73362796799178
598,80.808,80.808,88.14800000000001,88.308,88.308,88.308,88.308,107.88343749895488,95.03098889423217,94.13545714560163,106.9104142866977,93.8523181816931,94.46579972824014
599,94.06000000000002,94.06,94.22,94.22,94.22,94.22,94.22,109.88343749895488,107.08719997622931,94.80212381226832,107.41041419832004,94.25231818169308,94.46579972824014
600,92.642,92.642,92.642,92.642,92.642,92.642,92.642,111.88343745428833,97.03098889423214,95.46879043052364,94.69777272836296,94.65231818169308,94.46579972824014
601,140.184,140.184,132.684,125.184,125.184,125.184,125.184,124.31839592517336,116.73323780518648,115.40382950663025,116.03050455184524,117.11239680537209,107.7336278692998
602,121.944,121.944,121.944,121.784,115.22138095237922,114.284,113.5154999999991,114.284,110.21220000051616,109.38600948593088,107.056145997136,106.944,105.64811749630728
603,77.449,77.449,77.449,77.449,77.449,77.449,77.449,115.323285716522,100.40598889423214,97.02353030371228,96.38527262990796,96.00231818169308,94.46579972824014
604,74.33200000000001,74.332,74.332,74.332,74.332,74.332,74.332,117.323285716522,101.40598880901295,97.69019697037892,87.2378274643229,96.40231818169308,94.46579972824014
605,53.145,53.145,53.145,57.35600000000069,62.64012244214521,70.89109523858056,73.3921428580615,120.07328571652202,100.74207407609856,98.6068636370456,87.9253274643229,96.95231818169307,94.46579972824014
606,70.143,70.143,70.143,70.143,70.4972652992881,77.00220634969166,78.8921428580615,122.82328569652388,102.11707407609856,99.52353030371228,88.61282746432289,97.49013314170251,94.46579972824014
607,67.856,67.856,73.86599999999999,72.35600000000068,73.35440815643096,79.22442857191388,80.8921428580615,110.85399999333652,102.61707407609852,99.8568636370456,88.86282746432292,89.16171997195764,94.46579972824014
608,89.175,86.76350000000232,83.165,83.165,83.165,83.165,83.3921428580615,84.9256825577796,103.24207407609856,100.27353030371228,89.17532746432289,89.41171997195762,94.46579962922912
609,122.346,116.546,107.346,107.346,107.346,107.346,107.346,107.346,107.346,107.346,107.346,101.18005366652268,105.64811742695558
610,100.022,100.022,95.95366666667012,92.35600000000068,87.64012244214523,90.335539683025,90.8921428580615,88.6756825577796,105.11707407609856,101.52353030371228,90.1128274643229,90.16171997195764,93.91328571321662
611,106.799,106.799,106.799,105.35599999999724,96.92583677570002,97.55776190524722,97.3921428580615,91.9256825577796,106.74207407609852,102.6068636370456,91.799,91.799,91.799
612,31.283,37.07868421052659,90.68123611111136,99.92450000000008,102.6401224421452,102.00220634969163,101.39214285806148,93.9256825577796,92.37707420577404,91.62075532410294,91.4253274643229,91.21171997195762,91.47432451372464
613,34.879,52.07868421052658,95.68123611111136,102.92450000000008,104.78297953715928,103.66887301635832,102.89214285806148,94.6756825577796,92.75207420577406,91.87075532410294,91.61282746432292,91.36171997195764,91.47432451372464
614,76.787,76.787,102.34790277777807,106.92450000000008,107.61445554326414,105.89109523858056,104.8921428580615,95.6756825577796,108.61707407609852,103.85686363704562,91.8628274643229,91.56171997195764,91.47432451372464
615,43.828,77.07868421052663,104.01456944444476,107.92450000000008,108.32874125754986,106.4466507941361,105.3921428580615,95.9256825577796,93.37707420577404,92.28742199076962,91.92532746432292,91.61171997195764,91.47432451372464
616,103.71,103.71,105.68123611111136,108.92450000000008,109.0430269718356,107.00220634969166,105.8921428580615,96.1756825577796,108.86707407609856,104.02353030371228,91.9878274643229,91.66171997195762,91.47432451372464
617,118.425,111.415,111.415,111.92450000000008,111.2115510135738,108.66887301635832,107.39214285806152,96.9256825577796,109.24207407609856,104.27353030371228,96.415,96.415,96.415
618,108.625,107.0786842105266,114.01456944444472,113.92450000000008,112.61445554326416,109.77998412746943,108.3921428580615,97.4256825577796,109.4920740467348,104.44019697037892,92.3003274643229,91.91171997195762,91.47432451372464
619,54.793,112.0786842105266,115.6812361111114,114.92450000000008,113.32874125754986,110.335539683025,108.8921428580615,97.6756825577796,94.25207420577404,92.87075532410292,92.3628274643229,91.96171997195762,91.47432451372464
620,117.07800000000002,117.07868421052662,117.34790277777807,115.9245000000001,114.0430269718356,110.89109523858056,109.3921428580615,97.9256825577796,94.37707420577404,92.95408865743627,92.4253274643229,92.01171997195765,91.47432451372464
621,162.305,127.0786842105266,120.6812361111114,117.92450000000008,115.47159840040702,112.00220634969168,110.3921428580615,98.4256825577796,94.62707420577404,93.12075532410294,92.5503274643229,92.11171997195764,91.47432451372464
622,175.67299999999997,132.0786842105266,122.34790277777806,118.92450000000008,116.18588411469273,112.55776190524722,110.8921428580615,98.6756825577796,94.75207420577404,93.20408865743627,92.6128274643229,92.16171997195762,91.47432451372464
623,179.077,137.0786842105266,124.01456944444472,119.92450000000008,116.90016982897843,113.11331746080276,111.39214285806148,98.9256825577796,94.87707420577404,93.28742199076962,92.6753274643229,92.21171997195762,91.47432451372464
624,128.82,136.32,124.01456944444472,119.92450000000008,116.90016982897843,113.11331746080276,111.3921428580615,98.9256825577796,94.87707420577404,93.2874219907696,92.67532746432288,92.21171997195762,91.47432451372464
625,144.382,147.07868421052666,127.34790277777796,121.92450000000008,118.32874125754988,114.22442857191388,112.39214285806148,99.4256825577796,95.12707420577404,93.45408865743627,92.80032746432292,92.31171997195764,91.47432451372464
626,190.037,152.0786842105266,129.01456944444473,122.92450000000012,119.04302697183556,114.77998412746943,112.89214285806152,99.6756825577796,95.25207420577404,93.53742199076962,92.8628274643229,92.36171997195764,91.47432451372464
627,168.892,167.0786842105266,134.01456944444482,125.92450000000008,121.18588411469273,116.44665079413612,114.39214285806152,100.4256825577796,95.62707420577404,93.78742199076962,93.0503274643229,92.51171997195765,91.47432451372464
628,199.743,167.07868421052663,134.01456944444476,125.92450000000008,121.18588411469273,116.4466507941361,114.39214285806152,100.4256825577796,95.62707420577404,93.78742199076962,93.0503274643229,92.51171997195765,91.47432451372464
629,229.774,177.07868421052663,137.34790277777807,127.92450000000008,122.61445554326416,117.55776190524722,115.3921428580615,100.9256825577796,95.87707420577404,94.774,94.774,94.774,94.774
630,141.007,134.087,133.507,126.92449999999792,121.90016982897843,117.00220634969168,114.8921428580615,100.6756825577796,95.75207420577404,93.87075532410292,93.11282746432292,92.5617199719576,91.47432451372464
631,161.054,146.644,135.68123611111142,126.92450000000008,121.90016982897843,117.00220634969168,114.89214285806148,100.6756825577796,95.75207420577404,93.87075532410292,93.11282746432288,92.56171997195764,91.47432451372464
632,151.57999999999998,147.07868421052098,127.34790277777807,121.9245000000001,118.32874125754984,114.22442857191388,112.3921428580615,99.42568255777958,95.12707420577404,93.45408865743627,92.80032746432288,92.31171997195764,91.47432451372464
633,139.386,117.07868421052662,117.34790277777802,115.92450000000008,114.0430269718356,110.89109523858056,109.3921428580615,97.9256825577796,94.37707420577404,92.95408865743627,92.4253274643229,92.01171997195765,91.47432451372464
634,47.95,102.0786842105266,112.34790277777805,112.9245000000001,111.90016982897843,109.22442857191388,107.89214285806148,97.1756825577796,94.00207420577404,92.70408865743627,92.2378274643229,91.8617199719576,91.47432451372464
635,48.948,102.07868421052665,112.3479027777781,112.92450000000008,111.90016982897842,109.22442857191388,107.8921428580615,97.1756825577796,94.00207420577404,92.70408865743627,92.23782746432288,91.86171997195764,91.47432451372464
636,57.332,77.0786842105266,104.01456944443784,107.92450000000008,108.3287412575499,106.4466507941361,105.39214285806152,95.9256825577796,93.37707420577404,92.28742199076962,91.92532746432292,91.61171997195764,91.47432451372464
637,102.541,102.541,102.541,102.541,102.61445554326416,102.00220634969166,101.3921428580615,93.9256825577796,92.37707420577404,91.62075532410294,91.4253274643229,91.21171997195762,91.47432451372464
638,66.727,66.727,77.3479027777781,91.92450000000008,96.90016982897842,97.5577619052472,97.3921428580615,91.9256825577796,91.37707420577404,90.95408865743627,90.9253274643229,90.8117199719576,91.47432451372464
639,68.375,68.375,68.375,78.92450000000008,87.61445554326417,90.335539683025,90.89214285806148,88.6756825577796,89.75207420577405,89.87075532410294,90.1128274643229,90.16171997195762,91.47432451372464
640,102.845,108.645,93.645,93.645,93.645,93.645,93.645,93.645,93.645,93.645,93.645,93.645,93.645
641,94.261,94.261,94.261,94.261,94.261,94.261,94.261,94.261,94.261,94.261,94.261,94.261,94.261
642,44.352,46.76349999999766,57.62033333332985,59.352,71.18588411469273,77.55776190524722,79.3921428580615,82.9256825577796,86.87707420577405,87.95408865743627,88.6753274643229,89.01171997195763,91.47432451372464
643,35.906,35.906,50.906,52.92450000000007,69.04302697183559,75.89109523858056,77.89214285806149,82.1756825577796,86.50207420577405,87.70408865743627,88.48782746432289,88.86171997195763,91.47432451372464
644,71.837,71.837,71.837,71.837,71.837,72.00220634969166,74.39214285806152,80.4256825577796,85.62707420577405,87.12075532410294,88.0503274643229,88.51171997195763,91.47432451372464
645,51.748,51.748,51.748,52.35600000000069,59.068693870716665,68.11331746080276,70.8921428580615,78.6756825577796,84.75207420577405,86.53742199076962,87.61282746432292,88.16171997195764,91.47432451372464
646,75.87100000000001,75.87100000000001,75.87100000000001,75.87100000000001,75.87100000000001,75.87100000000001,75.87100000000001,76.6756825577796,83.75207420577405,85.87075532410293,87.1128274643229,87.76171997195763,91.47432451372464
647,73.74600000000001,73.74600000000001,73.74600000000001,73.74600000000001,73.74600000000001,73.74600000000001,73.74600000000001,75.9256825577796,83.37707420577405,85.62075532410293,86.92532746432289,87.61171997195763,91.47432451372464
648,82.77000000000001,82.77000000000001,82.77000000000001,82.77000000000001,82.77000000000001,82.77000000000001,82.77000000000001,82.77000000000001,82.77000000000001,85.0374219907696,86.4878274643229,87.26171997195762,91.47432451372464
649,48.362,48.362,48.362,48.362,48.362,52.557761905247226,56.89214285806151,71.6756825577796,81.25207420577405,84.20408865743627,85.86282746432292,86.76171997195763,91.47432451372464
650,47.352,47.352,47.352,47.352,47.352,48.11331746080278,52.8921428580615,69.6756825577796,80.25207420577405,83.53742199076962,85.3628274643229,86.36171997195763,91.47432451372464
651,60.091,60.091,60.091,60.091,60.091,60.091,60.091,66.9256825577796,78.87707420577405,82.62075532410293,84.67532746432289,85.81171997195761,91.47432451372464
652,63.888,63.888,63.888,63.888,63.888,63.888,63.888,64.6756825577796,77.75207420577405,81.87075532410293,84.11282746432289,85.36171997195763,91.47432451372464
653,75.426,75.426,75.426,75.426,75.426,75.426,75.426,75.426,76.75207420577405,81.20408865743627,83.6128274643229,84.96171997195762,91.47432451372464
654,17.546,17.546,17.546,17.546,17.546,29.77998412746945,36.39214285806151,61.42568255777961,76.12707420577405,80.78742199076962,83.30032746432289,84.71171997195762,91.47432451372464
655,71.09700000000001,71.09700000000001,71.09700000000001,71.09700000000001,71.09700000000001,71.09700000000001,71.09700000000001,71.09700000000001,75.37707420577405,80.28742199076962,82.9253274643229,84.41171997195761,91.47432451372464
656,95.627,95.627,95.627,95.627,95.627,95.627,95.627,95.627,95.627,95.627,95.627,95.627,95.627
657,31.952,31.952,31.952,31.952,31.952,31.952,31.952,58.9256825577796,74.87707420577405,79.95408865743627,82.67532746432292,84.21171997195762,91.47432451372464
658,80.003,80.003,80.003,80.003,80.003,80.003,80.003,80.003,80.003,80.003,82.55032746432289,84.11171997195763,91.47432451372464
659,15.006,15.006,15.006,15.006,15.006,22.55776190524722,29.89214281947833,58.1756825577796,74.50207420577405,79.70408865743627,82.48782746432292,84.06171997195761,91.47432451372464
660,94.009,94.009,94.009,94.009,94.009,94.009,94.009,94.009,94.009,94.009,94.009,94.009,94.009
661,31.525,31.525,31.525,31.525,31.525,31.525,31.525,57.6756825577796,74.25207420577405,79.53742199076959,82.36282746432288,83.96171997195759,91.47432451372464
662,68.351,68.351,68.351,68.351,68.351,68.351,68.351,68.351,74.50207420577405,79.70408865743627,82.4878274643229,84.06171997195763,91.47432451372464
663,41.256,41.256,41.256,41.256,41.256,41.256,41.256,57.1756825577796,74.00207420577406,79.37075532410293,82.2378274643229,83.86171997195763,91.47432451372464
664,128.1,128.1,105.6,105.6,105.6,105.6,105.6,110.56839596503563,104.04400003300832,104.05267619141044,104.97291428669772,105.52505714344962,107.73362857147778
665,94.761,94.761,94.761,94.761,94.761,94.761,94.761,91.02577528118384,91.28098889423214,91.63545714560163,91.82277272836296,92.3523181816931,94.46580952510182
666,95.714,95.714,95.714,95.714,95.64742063492082,94.8890432107219,94.62361111111122,100.13343749895488,102.21220000051616,91.5521238122683,91.76027272836296,92.3023181816931,94.46580952510182
667,114.486,114.486,100.50106249999978,96.9601875000002,95.64742063492083,94.88904321072192,94.62361111111125,100.13343749895488,102.21220000051616,104.05267619141044,104.9729142866977,105.5250571434496,94.46580952510182
668,126.963,124.50592307692388,101.55550000000112,97.55550000000191,96.963,96.963,96.963,110.31839594007263,102.08720000051616,103.96934285807713,104.91041428669772,105.47505714344962,107.73362850541125
669,148.39300000000003,124.50592307692384,103.393,103.393,103.393,103.393,103.393,103.393,103.393,103.96934285807713,104.9104142866977,105.4750571434496,105.64811746696697
670,134.022,119.50592307692386,97.1677291666664,94.9601875000002,94.2188492063494,93.77793209961078,93.62361111111122,99.63343749895488,101.96220000051616,103.88600949110575,104.84791425476747,105.4250571434496,94.46580952510182
671,89.835,90.935,92.16772916666636,91.96018750000016,92.07599206349228,92.11126543294412,92.12361111111122,89.52577528118383,90.53098889423214,91.13545714560166,91.44777272836296,105.27505711371072,94.46580951274112
672,100.265,99.50592307692376,90.50106249999972,90.96018750000016,91.36170634920654,91.55570987738857,91.62361111111122,98.633437445355,90.40598889423217,91.05212381226832,91.38527272836296,92.0023181816931,94.46580952510182
673,146.45,108.57800000000016,103.55783333333476,103.2245000000018,103.2,103.2,103.2,105.70886803742349,103.2,103.30267619141044,104.4104142866977,105.0750571434496,105.6481089911711
674,122.739,95.429,95.429,95.429,95.429,95.429,95.429,97.38343749895488,100.83720000051618,99.55199528890851,97.70701611240332,104.97505713601488,95.429
675,56.69,64.50592307692392,78.8343958333331,83.96018750000022,86.36170634920654,87.66682098849967,88.12361111111122,87.52577528118383,89.53098889423214,90.46879047893498,90.94777272836296,91.65231818169308,94.46580952510182
676,58.002,64.5059230769239,78.83439583333303,83.96018750000017,86.36170634920653,87.66682098849965,88.12361111111123,87.52577528118383,89.53098889423214,90.46879047893498,90.94777272836296,91.65231818169308,94.46580948801976
677,68.924,69.50592307692386,80.50106249999976,84.96018750000019,87.07599206349227,88.22237654405524,88.62361111111122,87.77577528118383,89.65598889423214,90.5521238122683,91.01027272836292,91.7023181816931,94.46579972824014
678,137.059,103.57800000000016,101.8911666666652,102.2244999999982,102.249,102.249,102.249,105.45886803742349,102.79400003300832,103.21934285807713,104.3479142866977,105.02505714344962,105.6481089911711
679,46.848,69.50592307692396,80.50106249999979,84.96018750000022,87.07599206349227,88.22237654405524,88.62361111111122,87.77577528118383,89.65598889423214,90.5521238122683,90.82666036341702,91.7023181816931,94.46579972824014
680,55.854000000000006,63.354,77.16772916666635,82.96018750000013,85.64742063492082,87.11126543294412,87.62361111111122,87.27577528118383,89.40598889423214,90.38545714560163,90.88527272836292,91.60231808765076,94.46579972824014
681,40.062,59.50592307692376,77.1677291666707,82.96018750000017,85.6474206349208,87.11126543294414,87.6236111111112,87.27577528118383,89.40598889423214,90.38545714560163,90.88527272836296,91.59013322266856,94.46579972824014
682,31.593,64.50592307692379,78.83439583333306,83.96018750000017,86.36170634920654,87.66682098849967,88.12361111111119,87.52577518291507,89.53098889423214,90.46879047893498,90.76416036341702,87.47822190998949,92.30615369332064
683,95.285,88.57799999999966,95.285,95.285,95.285,95.285,95.285,96.88343749895488,100.5871999519425,99.38532853908748,97.5820160260986,98.52894286026772,95.285
684,55.098,64.5059230769239,78.83439583333306,83.96018750000017,86.36170634920653,87.66682098849968,88.1236111111112,87.52577528118381,89.53098889423214,90.46879047893498,90.94777272836296,91.64013322266857,94.46579972824014
685,21.505,64.50592307692375,78.83439583333302,81.505,81.505,81.505,81.505,81.505,87.49207407609856,89.77353030371228,89.005,87.41607435260221,91.47432451372464
686,76.048,80.858,81.55549999999886,85.55549999999806,86.36170634920654,87.66682098849967,88.12361111111122,88.358,89.53098889423214,90.46879047893498,90.94777080592104,91.6401332429691,94.46580948832488
687,116.533,101.533,101.533,101.533,101.533,101.533,101.533,104.95886797259888,102.54399993398334,103.05267619141044,104.2229142866977,104.9250571434496,105.64810889247912
688,88.25200000000001,94.5059230769138,88.83439583333302,89.96018750000019,90.64742063492082,91.000154321833,91.12361111111122,89.02577528118385,90.28098889423214,90.96879047893496,91.13916036341703,90.382,94.46579972824014
689,86.67800000000001,86.678,86.678,86.678,86.678,86.678,86.678,86.678,89.1170740610996,90.8568636370456,90.22075002157618,88.06607435260221,92.30615369332064
690,111.104,111.104,110.5010624999998,102.96018749999726,99.93313492063164,98.2223765288389,97.62361111110935,92.2757752811838,91.90598889423214,92.0521238122683,92.13527080592104,92.59013322266856,94.46579972824014
691,137.707,137.707,128.83439583333308,113.96018750000025,107.79027777777806,104.33348765516634,103.12361111111125,95.02577528118384,93.28098889423214,92.96879047893498,92.82277080592104,93.14013322266857,94.46579972824014
692,141.851,141.851,141.851,124.9601875000002,115.6474206349208,110.44459876627748,108.62361111111122,97.7757752811838,94.65598889423214,93.88545714560163,93.51027080592104,93.69013322266856,94.46579972824014
693,75.43299999999999,75.433,75.433,76.11750000000195,77.56609523809595,80.10577778741067,81.09400000964544,82.46234632904373,82.93299999999999,82.93299999999999,84.67532746780967,85.81171997195761,91.47432451372464
694,81.892,81.892,84.80199999999999,84.11749999999805,83.28038095238168,84.55022223185512,85.09400000964544,84.46234632904373,88.44573150868916,89.392,89.392,89.392,91.47432451372464
695,108.039,108.039,105.129,105.129,105.129,105.129,105.129,105.129,98.53098889423214,96.46879047893498,95.26416036341703,92.12064053509444,94.46579972824014
696,94.892,94.892,94.892,94.892,94.892,94.892,94.59400000964544,89.21234623077564,90.82073150868916,94.892,94.47075002157618,91.4660743526022,92.30615369332064
697,106.749,106.749,106.749,106.749,106.13752380952236,102.3279999807342,101.09399997106364,99.249,99.249,98.30212377752736,96.63916027711232,93.22064045412895,94.46579972824014
698,81.86699999999999,81.86699999999999,81.86699999999999,81.86699999999999,81.86699999999999,81.86699999999999,81.86699999999999,81.86699999999999,85.00207420577405,86.70408865743627,87.73782746432289,88.26171997195763,91.47432451372464
699,113.664,113.664,113.664,113.664,113.664,113.664,113.664,106.164,104.90598889423214,100.71879047893498,98.63527080592104,97.79013322266856,94.46579972824014
700,95.625,95.625,95.625,95.625,95.625,95.625,95.625,95.625,95.625,95.625,95.625,94.0160743526022,92.30615359431232
701,64.777,64.777,64.777,79.777,79.777,92.55776190524723,82.67010256342968,89.6756825577796,90.25207420577404,90.20408865743627,90.36282746432288,90.36171997195764,91.47432451372464
702,101.621,101.621,101.621,101.621,102.6144554954204,102.00220634969163,101.621,101.621,100.94573150868916,101.621,99.53325002157617,95.51607427163664,94.121
703,62.597,70.09700000000001,79.15570000000062,89.1065517227116,96.54557142893836,112.55776190524722,100.67010256342972,98.6756825577796,94.75207420577404,93.20408865743627,92.61282746432292,92.16171997195764,91.47432451372464
704,101.057,101.83850000000196,102.48903333333394,103.10655172271154,106.54557142893832,120.33553965412456,107.67010256342968,102.1756825577796,96.50207420577404,94.37075532410292,93.4878274643229,92.86171997195764,91.47432451372464
705,111.043,111.043,111.043,112.10655172271156,112.97414285750976,111.40897326292657,112.17010256342968,104.4256825577796,97.62707420577404,95.12075532410292,94.05032746432288,93.3117199719576,91.47432451372464
706,160.53199999999998,160.53199999999998,124.15570000000064,123.032,123.032,123.27346031981402,123.032,108.032,106.69573140966416,107.10686356889808,102.4082499352715,100.532,94.46579972824014
707,134.985,134.985,127.48903333333396,118.10655172271156,117.25985714322404,114.74230659625992,115.17010256342968,105.9256825577796,98.37707420577404,95.62075532410294,94.4253274643229,93.61171997195764,91.47432451372464
708,138.155,138.155,130.82236666666728,120.10655172271156,118.68842857179548,115.85341770737102,116.17010256342968,106.4256825577796,98.62707420577404,95.78742199076962,94.5503274643229,93.71171997195762,91.47432451372464
709,115.726,115.726,124.07341025641075,124.10655172271156,121.54557142893832,118.07563992959324,118.17010256342968,107.4256825577796,99.12707420577404,96.12075532410294,94.80032746432292,93.91171997195764,91.47432451372464
710,117.058,117.058,130.74007692307745,128.10655172271157,124.4027142860812,120.29786215181544,120.17010256342968,108.4256825577796,99.62707420577404,96.45408865743627,95.0503274643229,94.11171997195764,91.47432451372464
711,143.394,143.394,143.394,128.10655172271157,124.4027142860812,120.29786215181544,120.17010256342968,108.4256825577796,99.62707420577404,98.394,98.394,98.394,94.46579972824014
712,119.181,119.181,132.4067435897441,129.10655172271157,125.11700000036691,120.85341770737102,120.67010256342968,108.6756825577796,99.75207420577404,96.53742199076962,95.1128274643229,94.16171997195762,91.47432451372464
713,165.41,158.44,152.48903333333394,133.10655172271157,127.97414285750976,128.44,122.67010256342968,113.44,113.44,109.21879047893498,105.01027071961644,102.89013322266857,98.44
714,131.351,138.851,138.851,136.10655172271157,130.11700000036691,124.74230659625992,124.17010256342962,110.4256825577796,100.62707420577404,97.12075532410294,95.5503274643229,94.51171997195765,91.47432451372464
715,124.116,131.616,131.616,131.616,130.8312857146527,125.29786215181544,124.67010256342964,110.6756825577796,100.75207420577404,97.20408865743627,95.61282746432292,94.5617199719576,91.47432451372464
716,127.634,129.654,129.654,129.654,129.65399999999997,125.85341770737102,125.17010256342968,110.9256825577796,100.87707420577408,97.28742199076962,95.6753274643229,94.61171997195764,91.47432451372464
717,136.421,136.421,136.421,136.421,132.25985714322402,126.40897326292657,125.67010256342968,111.1756825577796,101.00207420577408,97.37075532410296,95.73782746432292,94.66171997195762,91.47432451372464
718,171.253,163.753,149.0734102564108,139.10655172271157,132.25985714322405,126.40897326292658,125.6701025634297,111.1756825577796,101.00207420577404,97.37075532410294,95.7378274643229,94.66171997195762,91.47432451372464
719,177.364,173.25900000000195,154.07341025641077,142.10655172271157,134.40271428608116,128.07563992959322,127.17010256342968,111.9256825577796,101.37707420577404,97.62075532410292,95.9253274643229,94.8117199719576,91.47432451372464
720,122.551,122.551,122.551,122.551,122.551,122.551,122.551,111.67568255777957,101.25207420577404,97.53742199076962,95.86282746432292,94.7617199719576,91.47432451372464
721,186.767,174.2403333333339,152.4067435897441,141.10655172271157,133.6884285717955,127.52008437403768,126.67010256342968,111.6756825577796,101.25207420577404,97.53742199076964,95.8628274643229,94.76171997195765,91.47432451372464
722,193.44,169.2403333333339,150.74007692307745,140.10655172271157,132.97414285750978,126.96452881848212,126.17010256342968,111.4256825577796,101.12707420577404,97.45408865743627,95.94,95.94,95.94
723,180.842,164.2403333333339,149.0734102564108,139.10655172271157,132.25985714322405,126.40897326292657,125.6701025634297,111.1756825577796,101.00207420577404,97.37075532410292,95.7378274643229,94.66171997195762,91.47432451372464
724,189.003,154.2403333333339,145.74007692307748,137.10655172271157,130.83128571465264,125.29786215181548,124.67010258967228,110.6756825577796,100.75207420577404,99.003,99.003,99.003,99.003
725,135.604,138.25899999999805,141.654,135.10655172271152,129.40271428608116,124.18675104070432,123.67010256342964,110.1756825577796,100.50207420577404,97.0374219907696,95.48782746432288,94.46171997195762,91.47432451372464
726,76.04599999999999,120.946,120.946,120.946,120.946,120.94599999999996,120.946,109.92568255777962,100.37707420577406,96.95408865743627,95.4253274643229,94.41171997195762,91.47432451372464
727,171.586,144.24033333333065,142.4067435897441,135.10655172271157,129.4027142860812,124.18675104070434,123.67010256342968,110.1756825577796,100.50207420577404,97.0374219907696,95.48782746432292,94.46171997195762,91.47432451372464
728,48.106,108.106,108.106,108.106,108.106,108.106,108.106,108.10599999999998,100.25207420577406,96.87075532410294,95.36282746432292,94.36171997195764,91.47432451372464
729,109.804,119.2403333333339,134.0734102564108,130.10655172271157,125.83128571465268,121.40897326292657,121.17010256342968,108.9256825577796,99.87707420577404,96.62075532410292,95.1753274643229,94.21171997195762,91.47432451372464
730,86.663,86.663,120.74007692307052,122.10655172271154,120.1170000003669,116.96452881848212,117.17010256342968,106.9256825577796,98.87707420577406,95.95408865743626,94.6753274643229,93.81171997195764,91.47432451372464
731,127.197,127.197,117.48903333333394,112.10655176407596,112.97414285750976,111.40897326292657,112.17010256342968,104.4256825577796,97.62707420577404,95.12075532410292,94.0503274643229,93.31171997195764,91.47432451372464
732,112.62,111.838499999998,105.82236666666724,105.10655172271154,107.97414285750976,107.52008442306382,108.67010256342964,102.67568255777958,96.75207420577404,94.53742199076962,93.61282746432292,92.96171997195762,91.47432451372464
733,68.465,75.375,92.48903333333394,97.10655172271156,102.25985714322404,103.07563992959324,104.67010256342964,100.6756825577796,95.75207420577404,93.87075532410296,93.11282746432288,92.56171997195764,91.47432451372464
734,21.934,29.434,64.07341025641077,88.10655172271157,95.8312857146526,98.07563992959322,100.17010256342972,98.42568255777957,94.62707420577404,93.12075532410292,92.55032746432292,92.11171997195764,91.47432451372464
735,71.668,71.668,71.668,77.10655172271157,87.97414285750978,91.9645288184821,94.67010256342968,95.6756825577796,93.25207420577404,92.20408865743627,91.8628274643229,91.56171997195764,91.47432451372464
736,33.099000000000004,33.099000000000004,49.15569999999448,71.10655172271159,83.68842857179548,88.63119548514877,91.6701025634297,94.1756825577796,92.50207420577404,91.70408865743627,91.4878274643229,91.26171997195765,91.47432451372464
737,34.688,34.688,34.688,62.10655172271159,77.25985714322405,83.6311954851488,87.1701025634297,91.92568255777964,91.37707420577404,90.95408865743626,90.9253274643229,90.81171997195764,91.47432451372464
738,74.81299999999999,74.81299999999999,74.81299999999999,74.81299999999999,74.81299999999999,79.18675104070434,83.17010256342968,89.9256825577796,90.37707420577404,90.28742199076962,90.4253274643229,90.41171997195764,91.47432451372464
739,21.146,21.146,21.146,53.10655172271157,70.83128570327834,78.63119548514881,82.67010256342968,89.67568255777961,90.25207420577404,90.20408865743627,90.3628274643229,90.36171997195764,91.47432451372464
740,83.80799999999999,83.80799999999999,83.80799999999999,83.80799999999999,83.80799999999999,83.80799999999999,83.80799999999999,88.4256825577796,89.62707420577406,89.7874219907696,90.0503274643229,90.11171997195764,91.47432451372464
741,73.002,73.002,73.002,73.002,73.002,73.002,76.67010256342967,86.67568255777958,88.75207420577405,89.20408865743627,89.6128274643229,89.76171997195763,91.47432451372464
742,61.234,61.234,61.234,61.234,61.234,69.18675104070437,74.17010256342968,85.42568255777958,88.12707420577404,88.78742199076959,89.30032746432289,89.51171997195762,91.47432451372464
743,57.488,57.488,57.488,57.488,57.488,66.40897326292657,71.67010256342968,84.17568255777961,87.50207420577405,88.37075532410296,88.98782746432292,89.26171997195763,91.47432451372464
744,66.768,66.768,66.768,66.768,66.768,66.768,67.67010256342968,82.17568255777961,86.50207420577405,87.70408865743626,88.48782746432292,88.86171997195763,91.47432451372464
745,113.36,113.36,113.36,113.36,113.36,113.36,113.36,106.35400000303378,100.36707407609856,98.3568636370456,97.38527272836296,96.8023181816931,94.46580952510182
746,75.499,75.499,75.499,75.499,75.499,75.499,75.499,77.1756825577796,84.00207420577405,86.0374219907696,87.2378274643229,87.86171997195763,91.47432451372464
747,117.069,117.069,117.069,117.069,117.069,114.92261835689314,113.12569696852788,103.1040000030338,98.74207407609856,97.27353030371228,96.57277272836296,96.15231818169308,94.569
748,48.271,48.271,48.271,48.271,48.271,48.271,51.67010256342967,74.17568255777958,82.50207420577404,85.0374219907696,86.4878274643229,87.26171997195763,91.47432451372464
749,102.926,102.926,102.926,102.926,102.926,102.926,102.926,99.60400000303378,96.99207407609856,96.1068636370456,95.69777272836296,95.45231818169307,94.46580952510182
750,139.647,139.647,127.10314814814882,112.17860869565231,106.41235714285722,103.25595169022644,102.62569696852788,102.147,102.147,102.147,102.147,102.147,102.147
751,72.533,72.533,72.533,72.533,72.533,72.533,72.533,72.533,80.50207420577405,83.70408865743627,85.4878274643229,86.46171997195762,91.47432451372464
752,95.131,95.131,95.131,95.131,95.131,95.131,95.131,95.131,95.131,95.0799523928316,94.78828572661496,94.6132857258522,93.91328572652814
753,85.834,85.834,85.834,85.834,85.834,85.834,85.834,85.834,85.834,85.834,85.834,86.31171997195763,91.47432451372464
754,81.466,81.466,81.466,81.466,81.466,81.466,81.466,81.466,81.466,83.62075532410294,85.4253274643229,86.41171997195762,91.47432451372464
755,112.119,112.119,110.36573333333476,107.17860869565231,102.84092857142866,100.47817391244868,100.12569696852788,96.60400000303378,95.49207407609856,95.10686363704562,94.94777272836296,94.8523181816931,94.46580952510182
756,147.335,139.83499999999998,115.43648148148208,105.17860869565231,102.335,102.335,102.335,102.335,102.335,102.335,102.335,102.335,102.335
757,122.445,122.445,114.945,106.17860869565231,102.12664285714294,99.92261835689312,99.62569696852788,96.35400000303378,95.36707407609856,95.02353030371228,94.88527272836296,94.8023181816931,94.46580952510182
758,89.21900000000001,89.219,89.219,89.219,89.219,89.219,89.219,89.219,89.219,89.219,89.219,89.219,91.47432451372464
759,99.916,99.916,99.916,99.916,99.26950000000008,97.70039613467088,95.29116827394328,95.35400000303378,94.86707407609856,94.66328572616491,94.47578572661496,94.3632857258522,93.91328572652814
760,86.096,86.096,86.096,86.096,86.096,86.096,86.096,86.096,86.096,86.096,86.096,86.096,91.47432451372464
761,56.12200000000001,60.952000000000005,60.952000000000005,60.952000000000005,60.952000000000005,60.952000000000005,60.952000000000005,67.6756825577796,79.25207420577405,82.87075532410293,84.8628274643229,85.96171997195763,91.47432451372464
762,135.26,127.76,105.43648148148216,99.17860869565231,97.76,97.76,97.76,97.76,97.76,97.76,97.76,97.76,97.76
763,78.63399999999999,81.304,86.134,86.134,86.134,86.134,86.134,86.134,86.134,86.134,86.134,86.134,91.47432451372464
764,78.53500000000001,84.265,90.36573333333476,91.765,91.765,91.765,91.765,91.765,91.765,91.765,91.765,91.765,91.765
765,81.678,83.44800000000001,89.178,93.17860869565231,92.84092857142863,92.70039613467092,90.79116827394328,93.10400000303378,93.74207407609852,93.91328572616491,93.91328572661496,93.9132857258522,93.91328572652814
766,117.467,114.19300000000084,93.76981481481552,92.1786086956523,92.12664285714295,92.14484057911534,92.62569696852788,92.85400000303378,93.61707407609856,93.8568636370456,94.01027272836296,94.1023181816931,94.46580952510182
767,145.707,104.89510000000008,93.207,93.207,93.207,93.207,93.207,93.207,93.36707407609856,93.69019697037896,93.88527272836296,94.0023181816931,94.46580952510182
768,95.74,95.74,88.76981481481548,89.17860869565231,89.9837857142858,90.47817391244868,91.12569696852788,92.10400000303378,93.24207407609856,93.60686363704562,93.82277272836296,93.9523181816931,94.46580952510182


==> uncontrolled.csv <==
0
76.15
83.5375
98.5
98.525
121.0375
128.6125
143.5
139.5575
128.3375
117.52000000000001
107.36
100.89
89.9075
75.665
74.93249999999999
60.325
59.93249999999999
52.482499999999995
44.96999999999999
38.0125
38.0375
37.925
45.35
52.875
52.875
55.937500000000014
52.8125
52.775
52.75
48.61499999999999
37.7625
37.7625
14.9325
7.6625
7.575
7.55
0.6300000000000125
0.0125
0.0375
0.075
0.0625
0.0125
0.0125
0.0
0.0125
0.0
0.0
0.0
0.0125
0.0125
0.0
0.0
0.025
0.0875
0.0125
0.025
0.2625
0.475
0.6375
0.775
0.7625
0.5
0.1125
0.075
0.0875
0.0
0.0125
0.0125
0.05
0.525
0.35
0.3875
8.25
16.325
16.1875
16.2
24.0
23.9375
23.7125
31.0625
38.6875
53.775
61.45
61.525
69.25
72.9125
80.565
76.925
91.95
96.24249999999999
92.3375
92.3875
90.32249999999999
89.53
91.36250000000001
99.2125
106.1875
112.9175
120.6175
113.725
135.705
136.35
151.2625
148.66250000000002
143.3375
142.76999999999998
135.07
123.04499999999999
112.715
105.3375
104.9075
97.85
97.445
89.9575
68.795
60.4375
60.4125
60.3625
67.825
75.3375
67.66999999999999
63.35
60.3125
60.325
56.675
48.61499999999999
37.75
37.7125
14.9325
7.625
7.6
7.5625
0.6175000000000125
0.0625
0.0125
0.0125
0.075
0.0125
0.0
0.0
0.0125
0.0
0.0
0.1125
0.0
0.0125
0.0
0.0125
0.1
0.15
0.0
0.0
0.025
0.125
0.2
0.4875
0.7125
0.7375
0.65
0.375
0.4
0.0375
0.0125
0.0
0.0
0.0125
0.2
0.25
7.8
15.5
15.8375
16.35
24.0125
23.9875
24.15
31.45
39.0375
54.2125
61.7875
61.625
69.2125
72.8375
80.53999999999999
76.65
91.65
95.755
91.675
91.5875
89.935
89.5925
91.67500000000001
99.4875
106.875
113.8425
121.06750000000001
114.1125
136.055
136.4125
151.4125
149.05
143.8
143.3075
135.8075
123.80749999999999
113.34
105.975
105.55749999999999
98.325
97.845
90.35749999999999
69.1825
60.85
60.875
60.8875
68.425
75.9125
68.24499999999999
64.0
61.0
60.9125
57.224999999999994
49.16499999999999
38.175
38.0
15.132499999999999
7.85
7.825
7.7875
0.8550000000000125
0.5875
0.4
0.4125
0.05
0.025
0.025
0.125
0.1
0.0125
0.0
0.0125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0125
0.075
0.1625
0.2625
0.275
0.2875
0.1375
0.0625
0.0
0.0
0.0
0.0
0.0
0.1125
8.35
15.9625
16.1625
16.2625
23.925
23.925
24.0875
31.5
38.875
53.975
61.9
61.8375
69.4375
72.88749999999999
80.515
76.8125
91.575
95.8425
91.625
91.675
89.735
89.2425
91.0875
98.825
106.1875
113.01750000000001
120.605
113.7375
135.54250000000002
135.85
150.95
148.6125
143.45
142.97
135.445
123.55749999999999
113.1275
105.6375
105.1325
98.0625
97.61999999999999
90.16999999999999
68.995
60.575
60.425
60.325
67.825
75.4
67.74499999999999
63.4375
60.4
60.35
56.662499999999994
48.65249999999999
37.7875
37.7875
15.044999999999998
7.7375
7.875
8.0
1.1925000000000125
0.575
0.4625
0.0625
0.0125
0.025
0.0375
0.15
0.1
0.025
0.0375
0.175
0.1375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.05
0.0125
0.2
0.4375
0.425
0.4375
0.1375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0125
8.0125
15.9375
16.05
16.0375
23.75
23.75
23.7625
31.25
39.175
54.275
61.875
61.9
69.4625
73.0375
80.715
76.8375
91.875
96.0925
92.1875
92.15
90.2225
89.805
91.7125
99.275
106.6625
113.43
120.8425
114.0625
136.0175
136.575
151.575
149.1875
143.8625
143.20749999999998
135.4075
123.445
113.165
105.8375
105.4075
98.15
97.645
90.1575
69.00750000000001
60.6
60.625
60.5625
60.575
68.025
67.8325
63.525
60.4
60.225
56.58749999999999
51.355
45.225
45.2125
22.357499999999998
15.1125
9.1975
7.5375
0.6050000000000125
0.025
0.0
0.0
0.05
0.2125
0.1625
0.125
0.1125
0.0125
0.05
0.2375
0.2625
0.0125
0.0
0.0
0.025
0.125
0.0375
0.0
0.1125
0.5125
0.25
0.25
0.3125
0.3125
0.35
0.1625
0.0
0.0
0.0
0.0
0.15
0.4125
0.1875
0.5375
8.5875
16.25
16.275
16.375
23.85
24.0875
24.325
31.7375
39.45
54.5125
62.025
61.9125
69.325
73.1
80.60249999999999
76.7625
91.6125
95.92999999999999
91.8875
91.8
89.8475
89.655
91.67500000000001
99.3375
106.7
106.13000000000001
121.1675
114.1875
128.58
129.0875
143.8125
148.825
143.4375
143.08249999999998
135.26999999999998
127.7075
120.30250000000001
112.9875
112.975
106.16
105.425
98.905
80.45250000000001
64.215
60.5375
60.45
60.425
60.425
60.21999999999999
55.9375
52.875
52.85
49.199999999999996
45.375
45.3125
45.3125
45.225
39.44999999999999
34.822499999999984
20.64249999999999
13.019999999999987
0.0375
0.0
0.025
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.05
0.0625
0.325
0.3
0.1625
0.1875
0.525
0.6625
0.7
0.5375
0.4875
0.2875
0.725
0.9
0.975
1.0625
1.225
0.875
0.95
0.725
0.6375
0.525
0.6
0.625
0.65
8.2125
15.8375
15.725
23.225
30.8125
30.825
45.925
46.0875
46.075
61.05
76.0125
83.5875
83.4625
113.55
113.4875
135.2425
135.925
143.4625
146.2975
136.255
135.875
133.77
124.2125
113.2625
109.085
105.055
98.15
97.645
83.285
76.0775
75.30749999999999
68.2875
68.15
73.4275
64.5475
60.55
67.8875
67.8875
67.8625
61.3275
44.46750000000001
30.037499999999987
18.200000000000006
8.612499999999994
5.982499999999999
0.2
0.0875
0.0625
0.025
0.0125
0.0
0.0
0.0
0.0
0.0375
0.125
0.0875
0.0625
0.05
0.025
0.0125
0.0
0.0
0.0
0.025
0.0
0.0375
0.0375
0.175
0.1375
0.1125
0.1625
0.5625
0.4375
0.4375
0.975
0.8125
0.65
0.2375
0.2125
0.15
0.2375
0.2875
8.0125
15.55
23.1625
23.1625
23.2
30.875
30.95
38.325
45.375
45.425
45.3875
45.4
45.6375
45.6375
45.725
45.8625
45.9375
45.925
45.925
45.9625
41.095
38.475
61.075
76.025

